A Linear Programming Approach to Error Bounds for Random Walks in the Quarter-plane

We consider the approximation of the performance of random walks in the quarter-plane. The approximation is in terms of a random walk with a product-form stationary distribution, which is obtained by perturbing the transition probabilities along the boundaries of the state space. A Markov reward approach is used to bound the approximation error. The main contribution of the work is the formulation of a linear program that provides the approximation error.

==> matlab_figures/coupled_size.csv <==
0.0016639 0.0041667 0.0041745 0.0041667 0.0041745 NaN 0.0041706 0.0041627 0.0041784
0.0033333 0.0083612 0.0083926 0.0083612 0.0083926 NaN 0.0083769 0.0083452 0.0084086
0.0050083 0.012584 0.012655 0.012584 0.012655 NaN 0.012619 0.012547 0.012691
0.006689 0.016835 0.016962 0.016835 0.016962 NaN 0.016898 0.016769 0.017028
0.0083752 0.021115 0.021314 0.021115 0.021314 NaN 0.021214 0.02101 0.021419
0.010067 0.025423 0.025712 0.025423 0.025712 NaN 0.025568 0.02527 0.025865
0.011765 0.029761 0.030156 0.029761 0.030156 NaN 0.029959 0.02955 0.030368
0.013468 0.034129 0.034648 0.034129 0.034648 NaN 0.034388 0.033849 0.034928
0.015177 0.038526 0.039187 0.038526 0.039187 NaN 0.038856 0.038166 0.039547
0.016892 0.042953 0.043774 0.042953 0.043774 NaN 0.043363 0.042502 0.044225
0.018613 0.047411 0.048409 0.047411 0.048409 NaN 0.04791 0.046856 0.048964
0.020339 0.051899 0.053094 0.051899 0.053094 NaN 0.052497 0.051229 0.053765
0.022071 0.056418 0.057829 0.056418 0.057829 NaN 0.057124 0.055619 0.058629
0.02381 0.060969 0.062615 0.060969 0.062615 NaN 0.061792 0.060027 0.063557
0.025554 0.065551 0.067452 0.065551 0.067452 NaN 0.066501 0.064452 0.06855
0.027304 0.070164 0.072341 0.070164 0.072341 NaN 0.071253 0.068895 0.07361
0.02906 0.07481 0.077282 0.07481 0.077282 NaN 0.076046 0.073354 0.078739
0.030822 0.079489 0.082276 0.079489 0.082276 NaN 0.080883 0.077829 0.083936
0.03259 0.0842 0.087325 0.0842 0.087325 NaN 0.085762 0.08232 0.089205
0.034364 0.088944 0.092428 0.088944 0.092428 NaN 0.090686 0.086827 0.094545
0.036145 0.093721 0.097586 0.093721 0.097586 NaN 0.095654 0.091348 0.099959
0.037931 0.098533 0.1028 0.098533 0.1028 NaN 0.10067 0.095884 0.10545
0.039724 0.10338 0.10807 0.10338 0.10807 NaN 0.10572 0.10043 0.11102
0.041522 0.10826 0.1134 0.10826 0.1134 NaN 0.11083 0.105 0.11666
0.043328 0.11317 0.11879 0.11317 0.11879 NaN 0.11598 0.10957 0.12238
0.045139 0.11812 0.12423 0.11812 0.12423 NaN 0.12118 0.11416 0.12819
0.046957 0.1231 0.12974 0.1231 0.12974 NaN 0.12642 0.11876 0.13408
0.04878 0.12812 0.13531 0.12812 0.13531 NaN 0.13172 0.12337 0.14006
0.050611 0.13318 0.14094 0.13318 0.14094 NaN 0.13706 0.12799 0.14612
0.052448 0.13827 0.14663 0.13827 0.14663 NaN 0.14245 0.13262 0.15227
0.054291 0.1434 0.15238 0.1434 0.15238 NaN 0.14789 0.13726 0.15852
0.05614 0.14856 0.1582 0.14856 0.1582 NaN 0.15338 0.14191 0.16486
0.057996 0.15377 0.16408 0.15377 0.16408 NaN 0.15892 0.14656 0.17129
0.059859 0.15901 0.17003 0.15901 0.17003 NaN 0.16452 0.15121 0.17782
0.061728 0.16428 0.17605 0.16428 0.17605 NaN 0.17017 0.15587 0.18446
0.063604 0.1696 0.18213 0.1696 0.18213 NaN 0.17587 0.16054 0.19119
0.065487 0.17495 0.18828 0.17495 0.18828 NaN 0.18162 0.1652 0.19804
0.067376 0.18035 0.19451 0.18035 0.19451 NaN 0.18743 0.16986 0.20499
0.069272 0.18578 0.2008 0.18578 0.2008 NaN 0.19329 0.17453 0.21205
0.071174 0.19125 0.20716 0.19125 0.20716 NaN 0.19921 0.17919 0.21923
0.073084 0.19676 0.2136 0.19676 0.2136 NaN 0.20518 0.18384 0.22652
0.075 0.20231 0.22011 0.20231 0.22011 NaN 0.21121 0.18849 0.23394
0.076923 0.2079 0.2267 0.2079 0.2267 NaN 0.2173 0.19313 0.24147
0.078853 0.21354 0.23336 0.21354 0.23336 NaN 0.22345 0.19776 0.24914
0.08079 0.21921 0.2401 0.21921 0.2401 NaN 0.22966 0.20237 0.25694
0.082734 0.22492 0.24692 0.22492 0.24692 NaN 0.23592 0.20697 0.26487
0.084685 0.23068 0.25382 0.23068 0.25382 NaN 0.24225 0.21155 0.27294
0.086643 0.23648 0.2608 0.23648 0.2608 NaN 0.24864 0.21612 0.28116
0.088608 0.24232 0.26785 0.24232 0.26785 NaN 0.25509 0.22065 0.28952
0.09058 0.2482 0.275 0.2482 0.275 NaN 0.2616 0.22516 0.29804
0.092559 0.25413 0.28223 0.25413 0.28223 NaN 0.26818 0.22965 0.30671
0.094545 0.2601 0.28954 0.2601 0.28954 NaN 0.27482 0.23409 0.31554
0.096539 0.26611 0.29694 0.26611 0.29694 NaN 0.28153 0.23851 0.32455
0.09854 0.27217 0.30443 0.27217 0.30443 NaN 0.2883 0.24288 0.33372
0.10055 0.27827 0.31201 0.27827 0.31201 NaN 0.29514 0.2472 0.34308
0.10256 0.28442 0.31968 0.28442 0.31968 NaN 0.30205 0.25147 0.35262
0.10459 0.29061 0.32744 0.29061 0.32744 NaN 0.30903 0.25569 0.36236
0.10662 0.29685 0.3353 0.29685 0.3353 NaN 0.31607 0.25985 0.37229
0.10866 0.30313 0.34325 0.30313 0.34325 NaN 0.32319 0.26394 0.38243
0.1107 0.30946 0.3513 0.30946 0.3513 NaN 0.33038 0.26796 0.39279
0.11275 0.31583 0.35945 0.31583 0.35945 NaN 0.33764 0.2719 0.40337
0.11481 0.32225 0.3677 0.32225 0.3677 NaN 0.34497 0.27576 0.41419
0.11688 0.32872 0.37605 0.32872 0.37605 NaN 0.35238 0.27952 0.42524
0.11896 0.33523 0.3845 0.33523 0.3845 NaN 0.35987 0.28318 0.43655
0.12104 0.34179 0.39306 0.34179 0.39306 NaN 0.36743 0.28672 0.44813
0.12313 0.34839 0.40173 0.34839 0.40173 NaN 0.37506 0.29015 0.45998
0.12523 0.35505 0.41051 0.35505 0.41051 NaN 0.38278 0.29345 0.47211
0.12734 0.36175 0.4194 0.36175 0.4194 NaN 0.39058 0.2966 0.48455
0.12946 0.3685 0.4284 0.3685 0.4284 NaN 0.39845 0.29959 0.49731
0.13158 0.3753 0.43752 0.3753 0.43752 NaN 0.40641 0.30242 0.51039
0.13371 0.38214 0.44676 0.38214 0.44676 NaN 0.41445 0.30507 0.52383
0.13585 0.38903 0.45611 0.38903 0.45611 NaN 0.42257 0.30752 0.53763
0.138 0.39598 0.46559 0.39598 0.46559 NaN 0.43078 0.30975 0.55181
0.14015 0.40297 0.47519 0.40297 0.47519 NaN 0.43908 0.31175 0.56641
0.14231 0.41 0.48492 0.41 0.48492 NaN 0.44746 0.31349 0.58143
0.14449 0.41709 0.49477 0.41709 0.49477 NaN 0.45593 0.31495 0.59691
0.14667 0.42423 0.50476 0.42423 0.50476 NaN 0.46449 0.31612 0.61286
0.14885 0.43141 0.51487 0.43141 0.51487 NaN 0.47314 0.31695 0.62933
0.15105 0.43864 0.52513 0.43864 0.52513 NaN 0.48189 0.31743 0.64634
0.15326 0.44592 0.53552 0.44592 0.53552 NaN 0.49072 0.31751 0.66393
0.15547 0.45325 0.54606 0.45325 0.54606 NaN 0.49965 0.31717 0.68214
0.15769 0.46063 0.55673 0.46063 0.55673 NaN 0.50868 0.31635 0.70101
0.15992 0.46806 0.56756 0.46806 0.56756 NaN 0.51781 0.31503 0.72059
0.16216 0.47553 0.57853 0.47553 0.57853 NaN 0.52703 0.31314 0.74092
0.16441 0.48305 0.58966 0.48305 0.58966 NaN 0.53636 0.31064 0.76208
0.16667 0.49062 0.60095 0.49062 0.60095 NaN 0.54578 0.30746 0.78411
0.16893 0.49824 0.61239 0.49824 0.61239 NaN 0.55531 0.30352 0.8071
0.17121 0.5059 0.62399 0.5059 0.62399 NaN 0.56495 0.29876 0.83113
0.17349 0.51361 0.63576 0.51361 0.63576 NaN 0.57469 0.29309 0.85629
0.17578 0.52137 0.64771 0.52137 0.64771 NaN 0.58454 0.2864 0.88267
0.17808 0.52917 0.65982 0.52917 0.65982 NaN 0.59449 0.27858 0.91041
0.18039 0.53701 0.67211 0.53701 0.67211 NaN 0.60456 0.2695 0.93963
0.18271 0.5449 0.68458 0.5449 0.68458 NaN 0.61474 0.259 0.97048
0.18504 0.55283 0.69724 0.55283 0.69724 NaN 0.62504 0.24693 1.0031
0.18738 0.56081 0.71008 0.56081 0.71008 NaN 0.63545 0.23308 1.0378
0.18972 0.56883 0.72312 0.56883 0.72312 NaN 0.64598 0.21721 1.0747
0.19208 0.57689 0.73636 0.57689 0.73636 NaN 0.65662 0.19905 1.1142
0.19444 0.58498 0.7498 0.58498 0.7498 NaN 0.66739 0.17828 1.1565
0.19682 0.59312 0.76345 0.59312 0.76345 NaN 0.67828 0.15452 1.202
0.1992 0.60129 0.77731 0.60129 0.77731 NaN 0.6893 0.12731 1.2513
0.2016 0.6095 0.79139 0.6095 0.79139 NaN 0.70044 0.09609 1.3048
0.204 0.61774 0.80569 0.61774 0.80569 NaN 0.71172 0.060197 1.3632
0.20641 0.62602 0.82022 0.62602 0.82022 NaN 0.72312 0.018798 1.4274
0.20884 0.63433 0.83498 0.63433 0.83498 NaN 0.73465 -0.029138 1.4984
0.21127 0.64266 0.84999 0.64266 0.84999 NaN 0.74632 -0.084912 1.5776
0.21371 0.65102 0.86524 0.65102 0.86524 NaN 0.75813 -0.15018 1.6664
0.21616 0.65941 0.88074 0.65941 0.88074 NaN 0.77008 -0.22711 1.7673
0.21862 0.66782 0.89651 0.66782 0.89651 NaN 0.78216 -0.31855 1.8829
0.2211 0.67624 0.91254 0.67624 0.91254 NaN 0.79439 -0.42836 2.0171
0.22358 0.68468 0.92885 0.68468 0.92885 NaN 0.80677 -0.56187 2.1754
0.22607 0.69314 0.94545 0.69314 0.94545 NaN 0.81929 -0.72672 2.3653
0.22857 0.7016 0.96233 0.7016 0.96233 NaN 0.83197 -0.93413 2.5981
0.23108 0.71007 0.97951 0.71007 0.97951 NaN 0.84479 -1.2014 2.891
0.23361 0.71855 0.997 0.71855 0.997 NaN 0.85778 -1.5568 3.2723
0.23614 0.72718 1.0147 0.72718 1.0147 NaN 0.87091 -2.0492 3.791
0.23868 0.73585 1.0326 0.73585 1.0326 NaN 0.88421 -2.7722 4.5406
0.24124 0.74452 1.0508 0.74452 1.0508 NaN 0.89768 -3.9294 5.7247
0.2438 0.7532 1.0694 0.7532 1.0694 NaN 0.91131 -6.0638 7.8864
0.24638 0.76188 1.0883 0.76188 1.0883 NaN 0.9251 -11.27 13.12
0.24896 0.77056 1.1076 0.77056 1.1076 NaN 0.93907 -42.587 44.465
0.25156 0.77922 1.1272 0.77922 1.1272 NaN 0.95321 NaN NaN
0.25417 0.78786 1.1472 0.78786 1.1472 NaN 0.96753 NaN NaN
0.25678 0.79648 1.1676 0.79648 1.1676 NaN 0.98203 NaN NaN
0.25941 0.80508 1.1883 0.80508 1.1883 NaN 0.99671 NaN NaN
0.26205 0.81364 1.2095 0.81364 1.2095 NaN 1.0116 NaN NaN
0.26471 0.82215 1.2311 0.82215 1.2311 NaN 1.0266 NaN NaN
0.26737 0.83062 1.2532 0.83062 1.2532 NaN 1.0419 NaN NaN
0.27004 0.83902 1.2756 0.83902 1.2756 NaN 1.0573 NaN NaN
0.27273 0.84736 1.2986 0.84736 1.2986 NaN 1.073 NaN NaN
0.27542 0.85562 1.322 0.85562 1.322 NaN 1.0888 NaN NaN
0.27813 0.86379 1.346 0.86379 1.346 NaN 1.1049 NaN NaN
0.28085 0.87186 1.3704 0.87186 1.3704 NaN 1.1211 NaN NaN
0.28358 0.87981 1.3954 0.87981 1.3954 NaN 1.1376 NaN NaN
0.28632 0.88763 1.421 0.88763 1.421 NaN 1.1543 NaN NaN
0.28908 0.89531 1.4472 0.89531 1.4472 NaN 1.1712 NaN NaN
0.29185 0.90284 1.4739 0.90284 1.4739 NaN 1.1884 NaN NaN
0.29462 0.91018 1.5013 0.91018 1.5013 NaN 1.2058 NaN NaN
0.29741 0.91733 1.5294 0.91733 1.5294 NaN 1.2234 NaN NaN
0.30022 0.92426 1.5582 0.92426 1.5582 NaN 1.2412 NaN NaN
0.30303 0.93095 1.5876 0.93095 1.5876 NaN 1.2593 NaN NaN
0.30586 0.93738 1.6179 0.93738 1.6179 NaN 1.2776 NaN NaN
0.3087 0.94351 1.6489 0.94351 1.6489 NaN 1.2962 NaN NaN
0.31155 0.94932 1.6808 0.94932 1.6808 NaN 1.3151 NaN NaN
0.31441 0.95477 1.7136 0.95477 1.7136 NaN 1.3342 NaN NaN
0.31729 0.95984 1.7472 0.95984 1.7472 NaN 1.3535 NaN NaN
0.32018 0.96487 1.7815 0.96487 1.7815 NaN 1.3732 NaN NaN
0.32308 0.97222 1.814 0.97222 1.814 NaN 1.3931 NaN NaN
0.32599 0.97933 1.8473 0.97933 1.8473 NaN 1.4133 NaN NaN
0.32892 0.98617 1.8814 0.98617 1.8814 NaN 1.4338 NaN NaN
0.33186 0.99273 1.9165 0.99273 1.9165 NaN 1.4546 NaN NaN
0.33481 0.99897 1.9524 0.99897 1.9524 NaN 1.4757 NaN NaN
0.33778 1.0048 1.9893 1.0048 1.9893 NaN 1.4971 NaN NaN
0.34076 1.0103 2.0272 1.0103 2.0272 NaN 1.5188 NaN NaN
0.34375 1.0154 2.0662 1.0154 2.0662 NaN 1.5408 NaN NaN
0.34676 1.02 2.1063 1.02 2.1063 NaN 1.5631 NaN NaN
0.34978 1.024 2.1476 1.024 2.1476 NaN 1.5858 NaN NaN
0.35281 1.0275 2.1902 1.0275 2.1902 NaN 1.6088 NaN NaN
0.35586 1.0303 2.2341 1.0303 2.2341 NaN 1.6322 NaN NaN
0.35892 1.0325 2.2793 1.0325 2.2793 NaN 1.6559 NaN NaN
0.36199 1.0338 2.3261 1.0338 2.3261 NaN 1.68 NaN NaN
0.36508 1.0343 2.3745 1.0343 2.3745 NaN 1.7044 NaN NaN
0.36818 1.0339 2.4246 1.0339 2.4246 NaN 1.7292 NaN NaN
0.3713 1.0324 2.4765 1.0324 2.4765 NaN 1.7544 NaN NaN
0.37443 1.0298 2.5303 1.0298 2.5303 NaN 1.78 NaN NaN
0.37757 1.0259 2.5862 1.0259 2.5862 NaN 1.806 NaN NaN
0.38073 1.0205 2.6443 1.0205 2.6443 NaN 1.8324 NaN NaN
0.38391 1.0136 2.7049 1.0136 2.7049 NaN 1.8593 NaN NaN
0.3871 1.005 2.768 1.005 2.768 NaN 1.8865 NaN NaN
0.3903 0.99438 2.834 0.99438 2.834 NaN 1.9142 NaN NaN
0.39352 0.98159 2.9031 0.98159 2.9031 NaN 1.9423 NaN NaN
0.39675 0.96637 2.9755 0.96637 2.9755 NaN 1.9709 NaN NaN
0.4 0.94841 3.0516 0.94841 3.0516 NaN 2 NaN NaN
0.40326 0.92738 3.1317 0.92738 3.1317 NaN 2.0295 NaN NaN
0.40654 0.90288 3.2163 0.90288 3.2163 NaN 2.0596 NaN NaN
0.40984 0.87446 3.3058 0.87446 3.3058 NaN 2.0901 NaN NaN
0.41315 0.84159 3.4008 0.84159 3.4008 NaN 2.1212 NaN NaN
0.41647 0.80363 3.5019 0.80363 3.5019 NaN 2.1527 NaN NaN
0.41981 0.75986 3.6099 0.75986 3.6099 NaN 2.1849 NaN NaN
0.42317 0.70941 3.7257 0.70941 3.7257 NaN 2.2175 NaN NaN
0.42654 0.65122 3.8503 0.65122 3.8503 NaN 2.2508 NaN NaN
0.42993 0.58404 3.9852 0.58404 3.9852 NaN 2.2846 NaN NaN
0.43333 0.50634 4.1317 0.50634 4.1317 NaN 2.319 NaN NaN
0.43675 0.41624 4.2919 0.41624 4.2919 NaN 2.354 NaN NaN
0.44019 0.31139 4.468 0.31139 4.468 NaN 2.3897 NaN NaN
0.44365 0.18885 4.6631 0.18885 4.6631 NaN 2.426 NaN NaN
0.44712 0.044896 4.881 0.044896 4.881 NaN 2.4629 NaN NaN
0.4506 -0.12533 5.1265 -0.12533 5.1265 NaN 2.5006 NaN NaN
0.45411 -0.32821 5.406 -0.32821 5.406 NaN 2.5389 NaN NaN
0.45763 -0.57232 5.7282 -0.57232 5.7282 NaN 2.5779 NaN NaN
0.46117 -0.86944 6.1049 -0.86944 6.1049 NaN 2.6177 NaN NaN
0.46472 -1.2363 6.5527 -1.2363 6.5527 NaN 2.6582 NaN NaN
0.46829 -1.6972 7.0962 -1.6972 7.0962 NaN 2.6995 NaN NaN
0.47188 -2.2894 7.7726 -2.2894 7.7726 NaN 2.7416 NaN NaN
0.47549 -3.0722 8.6412 -3.0722 8.6412 NaN 2.7845 NaN NaN
0.47912 -4.1471 9.8036 -4.1471 9.8036 NaN 2.8282 NaN NaN
0.48276 -5.7023 11.448 -5.7023 11.448 NaN 2.8729 NaN NaN
0.48642 -8.1317 13.968 -8.1317 13.968 NaN 2.9183 NaN NaN
0.4901 -12.42 18.349 -12.42 18.349 NaN 2.9648 NaN NaN
0.4938 -21.914 27.938 -21.914 27.938 NaN 3.0121 NaN NaN
0.49751 -60.046 66.167 -60.046 66.167 NaN 3.0604 NaN NaN
0.50125 NaN NaN NaN NaN NaN NaN NaN NaN
0.505 NaN NaN NaN NaN NaN NaN NaN NaN
0.50877 NaN NaN NaN NaN NaN NaN NaN NaN
0.51256 NaN NaN NaN NaN NaN NaN NaN NaN
0.51637 NaN NaN NaN NaN NaN NaN NaN NaN
0.5202 NaN NaN NaN NaN NaN NaN NaN NaN
0.52405 NaN NaN NaN NaN NaN NaN NaN NaN
0.52792 NaN NaN NaN NaN NaN NaN NaN NaN
0.53181 NaN NaN NaN NaN NaN NaN NaN NaN
0.53571 NaN NaN NaN NaN NaN NaN NaN NaN
0.53964 NaN NaN NaN NaN NaN NaN NaN NaN
0.54359 NaN NaN NaN NaN NaN NaN NaN NaN
0.54756 NaN NaN NaN NaN NaN NaN NaN NaN
0.55155 NaN NaN NaN NaN NaN NaN NaN NaN
0.55556 NaN NaN NaN NaN NaN NaN NaN NaN
0.55959 NaN NaN NaN NaN NaN NaN NaN NaN
0.56364 NaN NaN NaN NaN NaN NaN NaN NaN
0.56771 NaN NaN NaN NaN NaN NaN NaN NaN
0.5718 NaN NaN NaN NaN NaN NaN NaN NaN
0.57592 NaN NaN NaN NaN NaN NaN NaN NaN
0.58005 NaN NaN NaN NaN NaN NaN NaN NaN
0.58421 NaN NaN NaN NaN NaN NaN NaN NaN
0.58839 NaN NaN NaN NaN NaN NaN NaN NaN
0.59259 NaN NaN NaN NaN NaN NaN NaN NaN
0.59682 NaN NaN NaN NaN NaN NaN NaN NaN
0.60106 NaN NaN NaN NaN NaN NaN NaN NaN
0.60533 NaN NaN NaN NaN NaN NaN NaN NaN
0.60963 NaN NaN NaN NaN NaN NaN NaN NaN
0.61394 NaN NaN NaN NaN NaN NaN NaN NaN
0.61828 NaN NaN NaN NaN NaN NaN NaN NaN
0.62264 NaN NaN NaN NaN NaN NaN NaN NaN
0.62703 NaN NaN NaN NaN NaN NaN NaN NaN
0.63144 NaN NaN NaN NaN NaN NaN NaN NaN
0.63587 NaN NaN NaN NaN NaN NaN NaN NaN
0.64033 NaN NaN NaN NaN NaN NaN NaN NaN
0.64481 NaN NaN NaN NaN NaN NaN NaN NaN
0.64932 NaN NaN NaN NaN NaN NaN NaN NaN
0.65385 NaN NaN NaN NaN NaN NaN NaN NaN
0.6584 NaN NaN NaN NaN NaN NaN NaN NaN
0.66298 NaN NaN NaN NaN NaN NaN NaN NaN
0.66759 NaN NaN NaN NaN NaN NaN NaN NaN
0.67222 NaN NaN NaN NaN NaN NaN NaN NaN
0.67688 NaN NaN NaN NaN NaN NaN NaN NaN
0.68156 NaN NaN NaN NaN NaN NaN NaN NaN
0.68627 NaN NaN NaN NaN NaN NaN NaN NaN
0.69101 NaN NaN NaN NaN NaN NaN NaN NaN
0.69577 NaN NaN NaN NaN NaN NaN NaN NaN
0.70056 NaN NaN NaN NaN NaN NaN NaN NaN
0.70538 NaN NaN NaN NaN NaN NaN NaN NaN
0.71023 NaN NaN NaN NaN NaN NaN NaN NaN
0.7151 NaN NaN NaN NaN NaN NaN NaN NaN
0.72 NaN NaN NaN NaN NaN NaN NaN NaN
0.72493 NaN NaN NaN NaN NaN NaN NaN NaN
0.72989 NaN NaN NaN NaN NaN NaN NaN NaN
0.73487 NaN NaN NaN NaN NaN NaN NaN NaN
0.73988 NaN NaN NaN NaN NaN NaN NaN NaN
0.74493 NaN NaN NaN NaN NaN NaN NaN NaN
0.75 NaN NaN NaN NaN NaN NaN NaN NaN
0.7551 NaN NaN NaN NaN NaN NaN NaN NaN
0.76023 NaN NaN NaN NaN NaN NaN NaN NaN
0.7654 NaN NaN NaN NaN NaN NaN NaN NaN
0.77059 NaN NaN NaN NaN NaN NaN NaN NaN
0.77581 NaN NaN NaN NaN NaN NaN NaN NaN
0.78107 NaN NaN NaN NaN NaN NaN NaN NaN
0.78635 NaN NaN NaN NaN NaN NaN NaN NaN
0.79167 NaN NaN NaN NaN NaN NaN NaN NaN
0.79701 NaN NaN NaN NaN NaN NaN NaN NaN
0.8024 NaN NaN NaN NaN NaN NaN NaN NaN
0.80781 NaN NaN NaN NaN NaN NaN NaN NaN
0.81325 NaN NaN NaN NaN NaN NaN NaN NaN
0.81873 NaN NaN NaN NaN NaN NaN NaN NaN
0.82424 NaN NaN NaN NaN NaN NaN NaN NaN
0.82979 NaN NaN NaN NaN NaN NaN NaN NaN
0.83537 NaN NaN NaN NaN NaN NaN NaN NaN
0.84098 NaN NaN NaN NaN NaN NaN NaN NaN
0.84663 NaN NaN NaN NaN NaN NaN NaN NaN
0.85231 NaN NaN NaN NaN NaN NaN NaN NaN
0.85802 NaN NaN NaN NaN NaN NaN NaN NaN
0.86378 NaN NaN NaN NaN NaN NaN NaN NaN
0.86957 NaN NaN NaN NaN NaN NaN NaN NaN
0.87539 NaN NaN NaN NaN NaN NaN NaN NaN
0.88125 NaN NaN NaN NaN NaN NaN NaN NaN
0.88715 NaN NaN NaN NaN NaN NaN NaN NaN
0.89308 NaN NaN NaN NaN NaN NaN NaN NaN
0.89905 NaN NaN NaN NaN NaN NaN NaN NaN
0.90506 NaN NaN NaN NaN NaN NaN NaN NaN
0.91111 NaN NaN NaN NaN NaN NaN NaN NaN
0.9172 NaN NaN NaN NaN NaN NaN NaN NaN
0.92332 NaN NaN NaN NaN NaN NaN NaN NaN
0.92949 NaN NaN NaN NaN NaN NaN NaN NaN
0.93569 NaN NaN NaN NaN NaN NaN NaN NaN
0.94194 NaN NaN NaN NaN NaN NaN NaN NaN
0.94822 NaN NaN NaN NaN NaN NaN NaN NaN
0.95455 NaN NaN NaN NaN NaN NaN NaN NaN
0.96091 NaN NaN NaN NaN NaN NaN NaN NaN
0.96732 NaN NaN NaN NaN NaN NaN NaN NaN
0.97377 NaN NaN NaN NaN NaN NaN NaN NaN
0.98026 NaN NaN NaN NaN NaN NaN NaN NaN
0.9868 NaN NaN NaN NaN NaN NaN NaN NaN
0.99338 NaN NaN NaN NaN NaN NaN NaN NaN


==> matlab_figures/nc_empty.csv <==
0.0027701 0.98627 0.99175 0.98629 0.99173 0.98629 0.99173 NaN 0.98901 0.98627 0.99175
0.005571 0.97263 0.98353 0.9727 0.98346 0.97271 0.98346 NaN 0.97808 0.97263 0.98353
0.0084034 0.95908 0.97534 0.95924 0.97517 0.95924 0.97517 NaN 0.96721 0.95908 0.97534
0.011268 0.94561 0.96717 0.9459 0.96688 0.9459 0.96688 NaN 0.95639 0.94561 0.96717
0.014164 0.93222 0.95903 0.93267 0.95858 0.93267 0.95858 NaN 0.94562 0.93222 0.95903
0.017094 0.91891 0.95091 0.91956 0.95026 0.91956 0.95026 NaN 0.93491 0.91891 0.95091
0.020057 0.90568 0.94281 0.90655 0.94194 0.90655 0.94194 NaN 0.92425 0.90568 0.94281
0.023055 0.89253 0.93474 0.89365 0.93361 0.89365 0.93361 NaN 0.91363 0.89253 0.93474
0.026087 0.87945 0.92668 0.88086 0.92527 0.88086 0.92527 NaN 0.90306 0.87945 0.92668
0.029155 0.86644 0.91864 0.86817 0.91692 0.86816 0.91692 NaN 0.89254 0.86644 0.91864
0.032258 0.8535 0.91062 0.85557 0.90856 0.85557 0.90856 NaN 0.88207 0.8535 0.91062
0.035398 0.84064 0.90262 0.84308 0.90018 0.84308 0.90018 NaN 0.87163 0.84064 0.90262
0.038576 0.82784 0.89463 0.83068 0.8918 0.83067 0.8918 NaN 0.86124 0.82784 0.89463
0.041791 0.81511 0.88666 0.81837 0.88341 0.81836 0.88341 NaN 0.85089 0.81511 0.88666
0.045045 0.80245 0.8787 0.80615 0.875 0.80614 0.875 NaN 0.84058 0.80245 0.8787
0.048338 0.78984 0.87075 0.79403 0.86658 0.79401 0.86658 NaN 0.83031 0.78984 0.87075
0.051672 0.77731 0.86282 0.78198 0.85816 0.78197 0.85816 NaN 0.82008 0.77731 0.86282
0.055046 0.76483 0.85489 0.77003 0.84972 0.77001 0.84972 NaN 0.80988 0.76483 0.85489
0.058462 0.75242 0.84698 0.75815 0.84127 0.75813 0.84127 NaN 0.79972 0.75242 0.84698
0.06192 0.74006 0.83907 0.74636 0.8328 0.74633 0.8328 NaN 0.7896 0.74006 0.83907
0.065421 0.72777 0.83117 0.73465 0.82433 0.73461 0.82433 NaN 0.77951 0.72777 0.83117
0.068966 0.71553 0.82328 0.72301 0.81585 0.72297 0.81585 NaN 0.76945 0.71553 0.82328
0.072555 0.70335 0.8154 0.71145 0.80735 0.7114 0.80735 NaN 0.75943 0.70335 0.8154
0.07619 0.69123 0.80752 0.69997 0.79884 0.69991 0.79884 NaN 0.74944 0.69123 0.80752
0.079872 0.67917 0.79965 0.68856 0.79033 0.68849 0.79033 NaN 0.73948 0.67917 0.79965
0.083601 0.66716 0.79178 0.67722 0.7818 0.67714 0.7818 NaN 0.72955 0.66716 0.79178
0.087379 0.6552 0.78391 0.66596 0.77326 0.66585 0.77326 NaN 0.71966 0.6552 0.78391
0.091205 0.6433 0.77605 0.65476 0.7647 0.65464 0.7647 NaN 0.70979 0.6433 0.77605
0.095082 0.63145 0.76818 0.64363 0.75614 0.64349 0.75614 NaN 0.69996 0.63145 0.76818
0.09901 0.61966 0.76032 0.63257 0.74757 0.63241 0.74757 NaN 0.69015 0.61966 0.76032
0.10299 0.60792 0.75246 0.62158 0.73899 0.62139 0.73899 NaN 0.68038 0.60792 0.75246
0.10702 0.59623 0.7446 0.61065 0.7304 0.61044 0.7304 NaN 0.67063 0.59623 0.7446
0.11111 0.5846 0.73674 0.59979 0.72179 0.59954 0.72179 NaN 0.66092 0.5846 0.73674
0.11525 0.57301 0.72888 0.58898 0.71318 0.58871 0.71318 NaN 0.65123 0.57301 0.72888
0.11945 0.56148 0.72102 0.57825 0.70456 0.57793 0.70456 NaN 0.64157 0.56148 0.72102
0.12371 0.55001 0.71315 0.56757 0.69594 0.56722 0.69594 NaN 0.63194 0.55001 0.71315
0.12803 0.53858 0.70528 0.55695 0.6873 0.55656 0.6873 NaN 0.62234 0.53858 0.70528
0.1324 0.52721 0.6974 0.5464 0.67866 0.54595 0.67866 NaN 0.61276 0.52721 0.6974
0.13684 0.51589 0.68952 0.5359 0.67001 0.5354 0.67001 NaN 0.60322 0.51589 0.68952
0.14134 0.50462 0.68164 0.52546 0.66135 0.5249 0.66135 NaN 0.5937 0.50462 0.68164
0.14591 0.4934 0.67375 0.51508 0.65269 0.51446 0.65269 NaN 0.58422 0.4934 0.67375
0.15054 0.48224 0.66585 0.50476 0.64402 0.50406 0.64402 NaN 0.57476 0.48224 0.66585
0.15523 0.47112 0.65794 0.49449 0.63535 0.49372 0.63535 NaN 0.56534 0.47112 0.65794
0.16 0.46007 0.65003 0.48428 0.62668 0.48342 0.62668 NaN 0.55594 0.46007 0.65003
0.16484 0.44906 0.64211 0.47412 0.61801 0.47317 0.61801 NaN 0.54658 0.44906 0.64211
0.16974 0.43811 0.63419 0.46402 0.60933 0.46297 0.60933 NaN 0.53725 0.43811 0.63419
0.17472 0.42722 0.62625 0.45397 0.60066 0.45281 0.60066 NaN 0.52795 0.42722 0.62625
0.17978 0.41638 0.6183 0.44397 0.59198 0.4427 0.59198 NaN 0.51869 0.41638 0.6183
0.18491 0.40559 0.61034 0.43403 0.58331 0.43262 0.58331 NaN 0.50946 0.40559 0.61034
0.19011 0.39487 0.60238 0.42414 0.57465 0.42259 0.57465 NaN 0.50027 0.39487 0.60238
0.1954 0.3842 0.5944 0.4143 0.56599 0.4126 0.56599 NaN 0.49111 0.3842 0.5944
0.20077 0.37358 0.58641 0.40451 0.55734 0.40265 0.55734 NaN 0.482 0.37358 0.58641
0.20623 0.36303 0.5784 0.39478 0.54871 0.39273 0.54871 NaN 0.47292 0.36303 0.5784
0.21176 0.35254 0.57039 0.38509 0.54008 0.38284 0.54008 NaN 0.46389 0.35254 0.57039
0.21739 0.34211 0.56236 0.37544 0.53148 0.37299 0.53148 NaN 0.4549 0.34211 0.56236
0.22311 0.33174 0.55432 0.36585 0.52289 0.36317 0.52289 NaN 0.44596 0.33174 0.55432
0.22892 0.32144 0.54626 0.3563 0.51433 0.35337 0.51433 NaN 0.43707 0.32144 0.54626
0.23482 0.3112 0.53819 0.3468 0.50579 0.3436 0.50579 NaN 0.42823 0.3112 0.53819
0.24082 0.30103 0.53011 0.33733 0.49729 0.33385 0.49729 NaN 0.41945 0.30103 0.53011
0.24691 0.29092 0.52201 0.32791 0.48882 0.32411 0.48882 NaN 0.41073 0.29092 0.52201
0.25311 0.28089 0.51389 0.31853 0.48039 0.31439 0.48039 NaN 0.40207 0.28089 0.51389
0.25941 0.27093 0.50576 0.30918 0.47201 0.30467 0.47201 NaN 0.39348 0.27093 0.50576
0.26582 0.26104 0.49761 0.29987 0.46359 0.29506 0.46359 NaN 0.38496 0.26104 0.49761
0.27234 0.25123 0.48944 0.29058 0.45519 0.28548 0.45519 NaN 0.37653 0.25123 0.48944
0.27897 0.24149 0.48126 0.28132 0.44685 0.2759 0.44685 NaN 0.36818 0.24149 0.48126
0.28571 0.23183 0.47306 0.27208 0.43856 0.26633 0.43856 NaN 0.35993 0.23183 0.47306
0.29258 0.22226 0.46484 0.26284 0.43035 0.25675 0.43035 NaN 0.35179 0.22226 0.46484
0.29956 0.21277 0.45661 0.25361 0.42222 0.24716 0.42222 NaN 0.34376 0.21277 0.45661
0.30667 0.20337 0.44835 0.24436 0.41418 0.23755 0.41418 NaN 0.33587 0.20337 0.44835
0.3139 0.19406 0.44008 0.2351 0.40606 0.22808 0.40606 NaN 0.32812 0.19406 0.44008
0.32127 0.18484 0.43179 0.22579 0.3972 0.21942 0.3972 NaN 0.32054 0.18484 0.43179
0.32877 0.17572 0.42348 0.21641 0.38834 0.21085 0.38834 NaN 0.31315 0.17572 0.42348
0.33641 0.16669 0.41514 0.20694 0.37948 0.20236 0.37948 NaN 0.30598 0.16669 0.41514
0.34419 0.15777 0.40679 0.19733 0.37061 0.19396 0.37061 NaN 0.29906 0.15777 0.40679
0.35211 0.14896 0.39842 0.18754 0.36174 0.18565 0.36174 NaN 0.29245 0.14896 0.39842
0.36019 0.14026 0.39003 0.17749 0.35287 0.17742 0.35287 NaN 0.28621 0.14026 0.39003
0.36842 0.13167 0.38162 0.16929 0.34399 0.16929 0.34399 NaN 0.28041 0.13167 0.38162
0.37681 0.12319 0.37319 0.16126 0.33512 0.16126 0.33512 NaN 0.27518 0.12319 0.37319
0.38537 0.11485 0.36474 0.15333 0.32626 0.15333 0.32626 NaN 0.27066 0.11485 0.36474
0.39409 0.10663 0.35627 0.1455 0.3174 0.1455 0.3174 NaN 0.26709 0.10663 0.35627
0.40299 0.098539 0.34778 0.13778 0.30854 0.13778 0.30854 NaN 0.26482 0.098539 0.34778
0.41206 0.090589 0.33926 0.13016 0.29969 0.13016 0.29969 NaN 0.26442 0.090589 0.33926
0.42132 0.082783 0.33073 0.12267 0.29085 0.12267 0.29085 NaN 0.25721 0.082783 0.33073
0.43077 0.075127 0.32218 0.11529 0.28202 0.11529 0.28202 NaN 0.24867 0.075127 0.32218
0.44041 0.067626 0.31361 0.10803 0.2732 0.10803 0.2732 NaN 0.24017 0.067626 0.31361
0.45026 0.060287 0.30501 0.1009 0.2644 0.1009 0.2644 NaN 0.2317 0.060287 0.30501
0.46032 0.053117 0.2964 0.093899 0.25562 0.093899 0.25562 NaN 0.22327 0.053117 0.2964
0.47059 0.046123 0.28777 0.087037 0.24685 0.087037 0.24685 NaN 0.21489 0.046123 0.28777
0.48108 0.039314 0.27912 0.080317 0.23811 0.080317 0.23811 NaN 0.20655 0.039314 0.27912
0.4918 0.032696 0.27045 0.073747 0.2294 0.073747 0.2294 NaN 0.19827 0.032696 0.27045
0.50276 0.026279 0.26176 0.06733 0.22071 0.06733 0.22071 NaN 0.19003 0.026279 0.26176
0.51397 0.020072 0.25305 0.061074 0.21205 0.061074 0.21205 NaN 0.18185 0.020072 0.25305
0.52542 0.014083 0.24433 0.054987 0.20343 0.054987 0.20343 NaN 0.17374 0.014083 0.24433
0.53714 0.008324 0.23559 0.049074 0.19484 0.049074 0.19484 NaN 0.16569 0.008324 0.23559
0.54913 0.0028047 0.22684 0.043344 0.1863 0.043344 0.1863 NaN 0.15771 0.0028047 0.22684
0.5614 -0.0024634 0.21807 0.037805 0.1778 0.037805 0.1778 NaN 0.1498 -0.0024634 0.21807
0.57396 -0.0074684 0.20928 0.032465 0.16935 0.032465 0.16935 NaN 0.14197 -0.0074684 0.20928
0.58683 -0.012198 0.20049 0.027334 0.16096 0.027334 0.16096 NaN 0.13423 -0.012198 0.20049
0.6 -0.016638 0.19168 0.022422 0.15262 0.022422 0.15262 NaN 0.12658 -0.016638 0.19168
0.6135 -0.020775 0.18286 0.017739 0.14435 0.017739 0.14435 NaN 0.11903 -0.020775 0.18286
0.62733 -0.024593 0.17404 0.013295 0.13615 0.013295 0.13615 NaN 0.11158 -0.024593 0.17404
0.64151 -0.028077 0.16521 0.0091032 0.12803 0.0091032 0.12803 NaN 0.10424 -0.028077 0.16521
0.65605 -0.03121 0.15637 0.0051753 0.11998 0.0051753 0.11998 NaN 0.097022 -0.03121 0.15637
0.67097 -0.033974 0.14753 0.0015247 0.11203 0.0015247 0.11203 NaN 0.08993 -0.033974 0.14753
0.68627 -0.036349 0.13869 -0.0018347 0.10417 -0.0018347 0.10417 NaN 0.082972 -0.036349 0.13869
0.70199 -0.038316 0.12985 -0.0048879 0.096421 -0.0048879 0.096421 NaN 0.076159 -0.038316 0.12985
0.71812 -0.039852 0.12101 -0.0076188 0.08878 -0.0076188 0.08878 NaN 0.0695 -0.039852 0.12101
0.73469 -0.040935 0.11219 -0.010011 0.081261 -0.010011 0.081261 NaN 0.063006 -0.040935 0.11219
0.75172 -0.041541 0.10337 -0.012045 0.073872 -0.012045 0.073872 NaN 0.056688 -0.041541 0.10337
0.76923 -0.041643 0.094563 -0.013703 0.066624 -0.013703 0.066624 NaN 0.050558 -0.041643 0.094563
0.78723 -0.041213 0.085777 -0.014964 0.059527 -0.014964 0.059527 NaN 0.044629 -0.041213 0.085777
0.80576 -0.040222 0.077012 -0.015805 0.052595 -0.015805 0.052595 NaN 0.038915 -0.040222 0.077012
0.82482 -0.038637 0.068273 -0.016203 0.045838 -0.016203 0.045838 NaN 0.03343 -0.038637 0.068273
0.84444 -0.036426 0.059565 -0.016133 0.039272 -0.016133 0.039272 NaN 0.028191 -0.036426 0.059565
0.86466 -0.033552 0.050893 -0.015568 0.032909 -0.015568 0.032909 NaN 0.023214 -0.033552 0.050893
0.8855 -0.029976 0.042264 -0.014479 0.026767 -0.014479 0.026767 NaN 0.018518 -0.029976 0.042264
0.90698 -0.025656 0.033684 -0.012835 0.020862 -0.012835 0.020862 NaN 0.014123 -0.025656 0.033684
0.92913 -0.020548 0.025159 -0.010602 0.015212 -0.010602 0.015212 NaN 0.01005 -0.020548 0.025159
0.952 -0.014605 0.016698 -0.0077447 0.0098376 -0.0077447 0.0098376 NaN 0.0063212 -0.014605 0.016698
0.97561 -0.0077737 0.0083083 -0.0042246 0.0047592 -0.0042246 0.0047592 NaN 0.0029624 -0.0077737 0.0083083


==> matlab_figures/nc_size.csv <==
0.0027701 0.0046425 0.0069544 0.0069544 0.0069638
0.005571 0.0093897 0.014048 0.014047 0.014085
0.0084034 0.014245 0.021285 0.021284 0.021368
0.011268 0.019212 0.028674 0.028671 0.028818
0.014164 0.024295 0.03622 0.036215 0.036443
0.017094 0.029497 0.043929 0.043921 0.044247
0.020057 0.034823 0.051809 0.051796 0.052237
0.023055 0.040276 0.059866 0.059846 0.060419
0.026087 0.045862 0.068107 0.06808 0.068799
0.029155 0.051584 0.076541 0.076503 0.077386
0.032258 0.057448 0.085173 0.085123 0.086185
0.035398 0.063457 0.094013 0.093948 0.095205
0.038576 0.069618 0.10307 0.10299 0.10445
0.041791 0.075935 0.11235 0.11225 0.11394
0.045045 0.082414 0.12186 0.12173 0.12367
0.048338 0.08906 0.13162 0.13146 0.13365
0.051672 0.09588 0.14162 0.14144 0.1439
0.055046 0.10288 0.15189 0.15167 0.15442
0.058462 0.11006 0.16243 0.16217 0.16522
0.06192 0.11744 0.17325 0.17295 0.17632
0.065421 0.12502 0.18437 0.18402 0.18771
0.068966 0.13281 0.1958 0.19538 0.19943
0.072555 0.1408 0.20754 0.20706 0.21147
0.07619 0.14903 0.21962 0.21907 0.22386
0.079872 0.15748 0.23204 0.23141 0.23659
0.083601 0.16617 0.24482 0.2441 0.2497
0.087379 0.17511 0.25798 0.25716 0.26318
0.091205 0.18431 0.27153 0.27059 0.27706
0.095082 0.19378 0.28548 0.28442 0.29136
0.09901 0.20353 0.29987 0.29867 0.30608
0.10299 0.21357 0.31469 0.31334 0.32125
0.10702 0.22391 0.32999 0.32845 0.33689
0.11111 0.23456 0.34576 0.34403 0.353
0.11525 0.24554 0.36204 0.3601 0.36963
0.11945 0.25686 0.37885 0.37667 0.38678
0.12371 0.26853 0.39622 0.39376 0.40447
0.12803 0.28057 0.41416 0.41141 0.42274
0.1324 0.29299 0.43271 0.42962 0.44161
0.13684 0.30582 0.4519 0.44844 0.4611
0.14134 0.31907 0.47175 0.46788 0.48124
0.14591 0.33275 0.4923 0.48797 0.50206
0.15054 0.34689 0.51358 0.50874 0.52359
0.15523 0.3615 0.53564 0.53022 0.54586
0.16 0.37661 0.5585 0.55245 0.56891
0.16484 0.39224 0.58222 0.57546 0.59277
0.16974 0.40842 0.60684 0.59928 0.61749
0.17472 0.42517 0.6324 0.62396 0.6431
0.17978 0.44252 0.65896 0.64953 0.66965
0.18491 0.46049 0.68658 0.67604 0.69717
0.19011 0.47912 0.7153 0.70353 0.72573
0.1954 0.49844 0.74521 0.73205 0.75538
0.20077 0.51848 0.77636 0.76166 0.78616
0.20623 0.53929 0.80883 0.79239 0.81814
0.21176 0.56089 0.8427 0.82433 0.85138
0.21739 0.58334 0.87807 0.85751 0.88594
0.22311 0.60667 0.91502 0.89201 0.9219
0.22892 0.63093 0.95366 0.9279 0.95933
0.23482 0.65618 0.9941 0.96525 0.99832
0.24082 0.68247 1.0365 1.0041 1.0389
0.24691 0.70985 1.0809 1.0446 1.0813
0.25311 0.73839 1.1276 1.0869 1.1255
0.25941 0.76815 1.1766 1.1309 1.1716
0.26582 0.79921 1.2282 1.1768 1.2198
0.27234 0.83165 1.2826 1.2247 1.2702
0.27897 0.86553 1.34 1.2747 1.3228
0.28571 0.90097 1.4007 1.3269 1.3779
0.29258 0.93804 1.4649 1.3815 1.4356
0.29956 0.97686 1.533 1.4386 1.4961
0.30667 1.0175 1.6054 1.4983 1.5596
0.3139 1.0602 1.6825 1.5608 1.6261
0.32127 1.105 1.7648 1.6262 1.696
0.32877 1.152 1.853 1.6946 1.7695
0.33641 1.2014 1.9477 1.7663 1.8469
0.34419 1.2534 2.0498 1.8414 1.9283
0.35211 1.3082 2.1604 1.9201 2.0141
0.36019 1.3659 2.2807 2.0024 2.1047
0.36842 1.4269 2.4123 2.0886 2.2003
0.37681 1.4912 2.5573 2.1787 2.3013
0.38537 1.5593 2.7183 2.2728 2.4083
0.39409 1.6313 2.8989 2.3707 2.5215
0.40299 1.7077 3.1041 2.4722 2.6417
0.41206 1.7887 3.3408 2.5767 2.7693
0.42132 1.8748 3.6196 2.6832 2.9049
0.43077 1.9665 3.957 2.7896 3.0493
0.44041 2.0641 4.3807 2.8921 3.2033
0.45026 2.1683 4.9409 2.9829 3.3677
0.46032 2.2797 5.7415 3.0455 3.5435
0.47059 2.399 7.0358 3.0373 3.7318
0.48108 2.5269 9.6544 2.8171 3.9339
0.4918 2.6644 18.853 1.4824 4.1511
0.50276 NaN NaN NaN NaN
0.51397 NaN NaN NaN NaN
0.52542 NaN NaN NaN NaN
0.53714 NaN NaN NaN NaN
0.54913 NaN NaN NaN NaN
0.5614 NaN NaN NaN NaN
0.57396 NaN NaN NaN NaN
0.58683 NaN NaN NaN NaN
0.6 NaN NaN NaN NaN
0.6135 NaN NaN NaN NaN
0.62733 NaN NaN NaN NaN
0.64151 NaN NaN NaN NaN
0.65605 NaN NaN NaN NaN
0.67097 NaN NaN NaN NaN
0.68627 NaN NaN NaN NaN
0.70199 NaN NaN NaN NaN
0.71812 NaN NaN NaN NaN
0.73469 NaN NaN NaN NaN
0.75172 NaN NaN NaN NaN
0.76923 NaN NaN NaN NaN
0.78723 NaN NaN NaN NaN
0.80576 NaN NaN NaN NaN
0.82482 NaN NaN NaN NaN
0.84444 NaN NaN NaN NaN
0.86466 NaN NaN NaN NaN
0.8855 NaN NaN NaN NaN
0.90698 NaN NaN NaN NaN
0.92913 NaN NaN NaN NaN
0.952 NaN NaN NaN NaN
0.97561 NaN NaN NaN NaN


==> matlab_figures/nc_sweep.csv <==
0.0012488 -55.517 56.551 -0.56187 0.57404 NaN 55.965 NaN 0.56796
0.0024975 -27.515 28.551 -0.55115 0.57533 NaN 27.968 NaN 0.56333
0.0037463 -18.181 19.218 -0.54055 0.57661 NaN 18.638 NaN 0.55884
0.004995 -13.512 14.552 -0.53008 0.57787 NaN 13.974 NaN 0.55449
0.0062438 -10.711 11.753 -0.51972 0.57912 NaN 11.177 NaN 0.55027
0.0074925 -8.8428 9.8863 -0.50949 0.58035 NaN 9.3134 NaN 0.54618
0.0087413 -7.508 8.5533 -0.49938 0.58156 NaN 7.9831 NaN 0.54221
0.00999 -6.5065 7.5537 -0.48938 0.58276 NaN 6.986 NaN 0.53836
0.011239 -5.7273 6.7763 -0.4795 0.58394 NaN 6.2111 NaN 0.53464
0.012488 -5.1036 6.1544 -0.46974 0.5851 NaN 5.5918 NaN 0.53103
0.013736 -4.5931 5.6457 -0.46008 0.58625 NaN 5.0856 NaN 0.52753
0.014985 -4.1674 5.2218 -0.45054 0.58739 NaN 4.6642 NaN 0.52414
0.016234 -3.807 4.8632 -0.44111 0.58851 NaN 4.3081 NaN 0.52086
0.017483 -3.4979 4.5558 -0.43178 0.58961 NaN 4.0032 NaN 0.51768
0.018731 -3.2298 4.2895 -0.42256 0.5907 NaN 3.7394 NaN 0.5146
0.01998 -2.9951 4.0565 -0.41345 0.59178 NaN 3.5088 NaN 0.51162
0.021229 -2.7878 3.8509 -0.40444 0.59284 NaN 3.3057 NaN 0.50873
0.022478 -2.6034 3.6683 -0.39553 0.59389 NaN 3.1255 NaN 0.50594
0.023726 -2.4383 3.5048 -0.38672 0.59492 NaN 2.9645 NaN 0.50324
0.024975 -2.2895 3.3578 -0.37801 0.59594 NaN 2.8198 NaN 0.50063
0.026224 -2.1548 3.2248 -0.3694 0.59695 NaN 2.6892 NaN 0.4981
0.027473 -2.0323 3.1039 -0.36088 0.59795 NaN 2.5707 NaN 0.49565
0.028721 -1.9202 2.9935 -0.35246 0.59893 NaN 2.4627 NaN 0.49329
0.02997 -1.8175 2.8923 -0.34413 0.59989 NaN 2.3639 NaN 0.49101
0.031219 -1.7228 2.7993 -0.3359 0.60085 NaN 2.2732 NaN 0.4888
0.032468 -1.6353 2.7134 -0.32775 0.60179 NaN 2.1897 NaN 0.48667
0.033716 -1.5542 2.634 -0.31969 0.60272 NaN 2.0263 NaN 0.46591
0.034965 -1.3173 2.3987 -0.27292 0.56484 NaN 1.7833 NaN 0.42477
0.036214 -1.1118 2.1947 -0.23276 0.53346 NaN 1.5905 NaN 0.39199
0.037463 -0.94545 2.03 -0.19923 0.50862 NaN 1.4342 NaN 0.36538
0.038711 -0.80846 1.8945 -0.17075 0.48873 NaN 1.3056 NaN 0.34347
0.03996 -0.69403 1.7816 -0.14619 0.47267 NaN 1.1982 NaN 0.32519
0.041209 -0.59727 1.6864 -0.12472 0.4596 NaN 1.1075 NaN 0.30981
0.042458 -0.51457 1.6053 -0.10575 0.44894 NaN 1.0301 NaN 0.29674
0.043706 -0.44322 1.5354 -0.088819 0.44024 NaN 0.9635 NaN 0.28558
0.044955 -0.38115 1.4749 -0.073579 0.43313 NaN 0.90573 NaN 0.27599
0.046204 -0.32676 1.422 -0.059754 0.42735 NaN 0.85528 NaN 0.26773
0.047453 -0.27876 1.3755 -0.047125 0.42267 NaN 0.81096 NaN 0.26057
0.048701 -0.23615 1.3343 -0.035516 0.41894 NaN 0.77182 NaN 0.25437
0.04995 -0.19812 1.2978 -0.024785 0.41599 NaN 0.73708 NaN 0.24898
0.051199 -0.16399 1.2651 -0.014813 0.41372 NaN 0.70613 NaN 0.2443
0.052448 -0.13322 1.2358 -0.0055041 0.41203 NaN 0.67843 NaN 0.24024
0.053696 -0.10535 1.2095 0.0032233 0.41087 NaN 0.65355 NaN 0.23671
0.054945 -0.080021 1.1858 0.011438 0.41018 NaN 0.63115 NaN 0.23367
0.056194 -0.0569 1.1643 0.019197 0.40986 NaN 0.61091 NaN 0.23104
0.057443 -0.035721 1.1447 0.026551 0.40985 NaN 0.59257 NaN 0.22879
0.058691 -0.02213 1.1325 0.031595 0.41204 NaN 0.58626 NaN 0.23031
0.05994 -0.012351 1.1241 0.035487 0.41529 NaN 0.58559 NaN 0.23362
0.061189 -0.0031483 1.1162 0.039274 0.41856 NaN 0.58502 NaN 0.23691
0.062438 0.0055465 1.1088 0.04297 0.42185 NaN 0.58454 NaN 0.24018
0.063686 0.013792 1.1019 0.046586 0.42514 NaN 0.58413 NaN 0.24343
0.064935 0.021636 1.0953 0.050131 0.42843 NaN 0.58379 NaN 0.24666
0.066184 0.029123 1.0891 0.053613 0.43172 NaN 0.58352 NaN 0.24985
0.067433 0.036287 1.0832 0.05704 0.43499 NaN 0.58329 NaN 0.25303
0.068681 0.04316 1.0776 0.060417 0.43824 NaN 0.58312 NaN 0.25618
0.06993 0.04977 1.0722 0.063749 0.44146 NaN 0.583 NaN 0.2593
0.071179 0.056139 1.0671 0.06704 0.44466 NaN 0.58291 NaN 0.2624
0.072428 0.062288 1.0622 0.070294 0.44783 NaN 0.58286 NaN 0.26547
0.073676 0.068236 1.0574 0.073515 0.45097 NaN 0.58284 NaN 0.26852
0.074925 0.073999 1.0529 0.076704 0.4541 NaN 0.58286 NaN 0.27154
0.076174 0.07959 1.0486 0.079865 0.45719 NaN 0.5829 NaN 0.27453
0.077423 0.085023 1.0444 0.082999 0.46024 NaN 0.58296 NaN 0.2775
0.078671 0.090309 1.0404 0.086108 0.46326 NaN 0.58305 NaN 0.28044
0.07992 0.095458 1.0365 0.089195 0.46624 NaN 0.58316 NaN 0.28336
0.081169 0.10048 1.0327 0.092259 0.46918 NaN 0.58329 NaN 0.28625
0.082418 0.10538 1.029 0.095303 0.47208 NaN 0.58344 NaN 0.28911
0.083666 0.11017 1.0255 0.098328 0.47495 NaN 0.58361 NaN 0.29195
0.084915 0.11485 1.022 0.10133 0.47777 NaN 0.58379 NaN 0.29476
0.086164 0.11943 1.0186 0.10432 0.48055 NaN 0.58398 NaN 0.29755
0.087413 0.12392 1.0153 0.10729 0.4833 NaN 0.58419 NaN 0.30031
0.088661 0.12832 1.0121 0.11025 0.486 NaN 0.58441 NaN 0.30305
0.08991 0.13264 1.0089 0.11319 0.48867 NaN 0.58463 NaN 0.30576
0.091159 0.13687 1.0059 0.11611 0.4913 NaN 0.58487 NaN 0.30845
0.092408 0.14103 1.0029 0.11902 0.49388 NaN 0.58512 NaN 0.31111
0.093656 0.14512 0.99993 0.12192 0.49643 NaN 0.58538 NaN 0.31375
0.094905 0.14914 0.99705 0.1248 0.49895 NaN 0.58564 NaN 0.31637
0.096154 0.15309 0.99423 0.12767 0.50142 NaN 0.58592 NaN 0.31896
0.097403 0.15698 0.99147 0.13052 0.50385 NaN 0.5862 NaN 0.32153
0.098651 0.1608 0.98876 0.13336 0.50625 NaN 0.58648 NaN 0.32408
0.0999 0.16457 0.9861 0.13619 0.50862 NaN 0.58677 NaN 0.3266
0.10115 0.16829 0.98349 0.139 0.51094 NaN 0.58707 NaN 0.32911
0.1024 0.17194 0.98092 0.14181 0.51323 NaN 0.58737 NaN 0.33158
0.10365 0.17555 0.9784 0.1446 0.51549 NaN 0.58767 NaN 0.33404
0.1049 0.17911 0.97592 0.14737 0.51771 NaN 0.58798 NaN 0.33647
0.10614 0.18262 0.97348 0.15014 0.5199 NaN 0.5883 NaN 0.33889
0.10739 0.18608 0.97108 0.15289 0.52205 NaN 0.58861 NaN 0.34128
0.10864 0.18949 0.96872 0.15563 0.52417 NaN 0.58893 NaN 0.34365
0.10989 0.19287 0.96639 0.15836 0.52625 NaN 0.58925 NaN 0.346
0.11114 0.1962 0.9641 0.16108 0.52831 NaN 0.58958 NaN 0.34833
0.11239 0.19949 0.96185 0.16378 0.53033 NaN 0.5899 NaN 0.35063
0.11364 0.20274 0.95962 0.16648 0.53232 NaN 0.59023 NaN 0.35292
0.11489 0.20595 0.95743 0.16916 0.53428 NaN 0.59056 NaN 0.35519
0.11613 0.20912 0.95526 0.17183 0.53621 NaN 0.5909 NaN 0.35744
0.11738 0.21226 0.95313 0.17449 0.53811 NaN 0.59123 NaN 0.35966
0.11863 0.21536 0.95102 0.17713 0.53998 NaN 0.59156 NaN 0.36187
0.11988 0.21843 0.94895 0.17977 0.54182 NaN 0.5919 NaN 0.36406
0.12113 0.22146 0.94689 0.18239 0.54363 NaN 0.59224 NaN 0.36623
0.12238 0.22446 0.94487 0.185 0.54541 NaN 0.59257 NaN 0.36838
0.12363 0.22743 0.94287 0.1876 0.54717 NaN 0.59291 NaN 0.37051
0.12488 0.23037 0.94089 0.19019 0.54889 NaN 0.59325 NaN 0.37262
0.12612 0.23328 0.93894 0.19277 0.55059 NaN 0.59359 NaN 0.37472
0.12737 0.23616 0.93701 0.19534 0.55227 NaN 0.59393 NaN 0.3768
0.12862 0.239 0.9351 0.19789 0.55392 NaN 0.59427 NaN 0.37886
0.12987 0.24182 0.93321 0.20044 0.55554 NaN 0.59461 NaN 0.3809
0.13112 0.24462 0.93135 0.20297 0.55714 NaN 0.59495 NaN 0.38292
0.13237 0.24738 0.9295 0.20549 0.55871 NaN 0.59528 NaN 0.38493
0.13362 0.25012 0.92768 0.208 0.56026 NaN 0.59562 NaN 0.38692
0.13487 0.25283 0.92587 0.2105 0.56178 NaN 0.59596 NaN 0.38889
0.13611 0.25552 0.92408 0.21298 0.56328 NaN 0.5963 NaN 0.39085
0.13736 0.25818 0.92231 0.21546 0.56476 NaN 0.59663 NaN 0.39279
0.13861 0.26081 0.92056 0.21793 0.56621 NaN 0.59697 NaN 0.39471
0.13986 0.26343 0.91883 0.22038 0.56764 NaN 0.59731 NaN 0.39662
0.14111 0.26602 0.91711 0.22282 0.56905 NaN 0.59764 NaN 0.39851
0.14236 0.26858 0.91542 0.22525 0.57044 NaN 0.59797 NaN 0.40038
0.14361 0.27113 0.91373 0.22767 0.57181 NaN 0.59831 NaN 0.40224
0.14486 0.27365 0.91207 0.23008 0.57315 NaN 0.59864 NaN 0.40408
0.1461 0.27615 0.91041 0.23248 0.57447 NaN 0.59897 NaN 0.40591
0.14735 0.27862 0.90878 0.23487 0.57578 NaN 0.5993 NaN 0.40773
0.1486 0.28108 0.90716 0.23725 0.57706 NaN 0.59963 NaN 0.40952
0.14985 0.28352 0.90555 0.23961 0.57832 NaN 0.59996 NaN 0.41131
0.1511 0.28593 0.90396 0.24197 0.57957 NaN 0.60028 NaN 0.41308
0.15235 0.28833 0.90238 0.24431 0.58079 NaN 0.60061 NaN 0.41483
0.1536 0.2907 0.90081 0.24664 0.58199 NaN 0.60093 NaN 0.41657
0.15485 0.29306 0.89926 0.24897 0.58318 NaN 0.60126 NaN 0.41829
0.15609 0.29539 0.89772 0.25128 0.58435 NaN 0.60158 NaN 0.42
0.15734 0.29771 0.8962 0.25358 0.5855 NaN 0.6019 NaN 0.4217
0.15859 0.30001 0.89468 0.25587 0.58663 NaN 0.60221 NaN 0.42339
0.15984 0.30229 0.89318 0.25815 0.58774 NaN 0.60253 NaN 0.42505
0.16109 0.30456 0.89169 0.26042 0.58884 NaN 0.60285 NaN 0.42671
0.16234 0.3068 0.89022 0.26267 0.58992 NaN 0.60316 NaN 0.42835
0.16359 0.30903 0.88875 0.26492 0.59098 NaN 0.60347 NaN 0.42998
0.16484 0.31124 0.88729 0.26716 0.59203 NaN 0.60378 NaN 0.4316
0.16608 0.31344 0.88585 0.26939 0.59306 NaN 0.60409 NaN 0.4332
0.16733 0.31561 0.88442 0.2716 0.59407 NaN 0.6044 NaN 0.43479
0.16858 0.31778 0.883 0.27381 0.59507 NaN 0.60471 NaN 0.43637
0.16983 0.31992 0.88158 0.276 0.59605 NaN 0.60501 NaN 0.43794
0.17108 0.32205 0.88018 0.27819 0.59702 NaN 0.60531 NaN 0.43949
0.17233 0.32416 0.87879 0.28037 0.59797 NaN 0.60561 NaN 0.44103
0.17358 0.32626 0.87741 0.28253 0.59891 NaN 0.60591 NaN 0.44256
0.17483 0.32834 0.87604 0.28468 0.59983 NaN 0.60621 NaN 0.44407
0.17607 0.33041 0.87467 0.28683 0.60074 NaN 0.60651 NaN 0.44558
0.17732 0.33246 0.87332 0.28896 0.60163 NaN 0.6068 NaN 0.44707
0.17857 0.3345 0.87197 0.29109 0.60251 NaN 0.60709 NaN 0.44855
0.17982 0.33652 0.87064 0.2932 0.60338 NaN 0.60738 NaN 0.45002
0.18107 0.33853 0.86931 0.29531 0.60423 NaN 0.60767 NaN 0.45148
0.18232 0.34053 0.86799 0.2974 0.60507 NaN 0.60796 NaN 0.45292
0.18357 0.34251 0.86668 0.29949 0.60589 NaN 0.60824 NaN 0.45436
0.18482 0.34448 0.86538 0.30156 0.60671 NaN 0.60853 NaN 0.45578
0.18606 0.34643 0.86409 0.30363 0.60751 NaN 0.60881 NaN 0.45719
0.18731 0.34837 0.8628 0.30568 0.60829 NaN 0.60909 NaN 0.45859
0.18856 0.3503 0.86153 0.30773 0.60907 NaN 0.60937 NaN 0.45998
0.18981 0.35221 0.86026 0.30976 0.60983 NaN 0.60964 NaN 0.46136
0.19106 0.35411 0.85899 0.31179 0.61058 NaN 0.60992 NaN 0.46273
0.19231 0.356 0.85774 0.31381 0.61132 NaN 0.61019 NaN 0.46409
0.19356 0.35787 0.85649 0.31581 0.61204 NaN 0.61046 NaN 0.46544
0.19481 0.35974 0.85525 0.31781 0.61275 NaN 0.61073 NaN 0.46678
0.19605 0.36159 0.85402 0.3198 0.61346 NaN 0.61099 NaN 0.46811
0.1973 0.36343 0.85279 0.32178 0.61415 NaN 0.61126 NaN 0.46942
0.19855 0.36525 0.85157 0.32375 0.61483 NaN 0.61152 NaN 0.47073
0.1998 0.36707 0.85036 0.32571 0.6155 NaN 0.61178 NaN 0.47203
0.20105 0.36887 0.84915 0.32766 0.61615 NaN 0.61204 NaN 0.47332
0.2023 0.37066 0.84795 0.3296 0.6168 NaN 0.61229 NaN 0.47459
0.20355 0.37244 0.84676 0.33153 0.61744 NaN 0.61255 NaN 0.47586
0.2048 0.37421 0.84557 0.33346 0.61806 NaN 0.6128 NaN 0.47712
0.20604 0.37597 0.84439 0.33537 0.61868 NaN 0.61305 NaN 0.47837
0.20729 0.37771 0.84322 0.33728 0.61928 NaN 0.6133 NaN 0.47961
0.20854 0.37945 0.84205 0.33917 0.61988 NaN 0.61355 NaN 0.48084
0.20979 0.38117 0.84089 0.34106 0.62046 NaN 0.61379 NaN 0.48206
0.21104 0.38289 0.83973 0.34294 0.62104 NaN 0.61404 NaN 0.48327
0.21229 0.38459 0.83858 0.34481 0.62161 NaN 0.61428 NaN 0.48448
0.21354 0.38628 0.83743 0.34667 0.62216 NaN 0.61452 NaN 0.48567
0.21479 0.38796 0.83629 0.34852 0.62271 NaN 0.61475 NaN 0.48686
0.21603 0.38963 0.83515 0.35037 0.62325 NaN 0.61499 NaN 0.48803
0.21728 0.3913 0.83402 0.3522 0.62377 NaN 0.61522 NaN 0.4892
0.21853 0.39295 0.8329 0.35403 0.62429 NaN 0.61545 NaN 0.49036
0.21978 0.39459 0.83178 0.35585 0.6248 NaN 0.61568 NaN 0.49151
0.22103 0.39622 0.83066 0.35766 0.6253 NaN 0.61591 NaN 0.49265
0.22228 0.39784 0.82955 0.35946 0.6258 NaN 0.61614 NaN 0.49379
0.22353 0.39945 0.82845 0.36125 0.62628 NaN 0.61636 NaN 0.49491
0.22478 0.40106 0.82735 0.36304 0.62676 NaN 0.61658 NaN 0.49603
0.22602 0.40265 0.82625 0.36481 0.62722 NaN 0.6168 NaN 0.49714
0.22727 0.40423 0.82516 0.36658 0.62768 NaN 0.61702 NaN 0.49824
0.22852 0.40581 0.82407 0.36834 0.62813 NaN 0.61723 NaN 0.49933
0.22977 0.40737 0.82299 0.37009 0.62857 NaN 0.61745 NaN 0.50041
0.23102 0.40893 0.82191 0.37184 0.62901 NaN 0.61766 NaN 0.50149
0.23227 0.41048 0.82084 0.37357 0.62944 NaN 0.61787 NaN 0.50256
0.23352 0.41202 0.81977 0.3753 0.62985 NaN 0.61808 NaN 0.50362
0.23477 0.41355 0.81871 0.37702 0.63026 NaN 0.61828 NaN 0.50467
0.23601 0.41507 0.81764 0.37873 0.63067 NaN 0.61849 NaN 0.50572
0.23726 0.41658 0.81659 0.38043 0.63106 NaN 0.61869 NaN 0.50676
0.23851 0.41808 0.81553 0.38213 0.63145 NaN 0.61889 NaN 0.50779
0.23976 0.41958 0.81449 0.38382 0.63183 NaN 0.61909 NaN 0.50881
0.24101 0.42106 0.81344 0.3855 0.63221 NaN 0.61928 NaN 0.50983
0.24226 0.42254 0.8124 0.38717 0.63257 NaN 0.61948 NaN 0.51083
0.24351 0.42401 0.81136 0.38884 0.63293 NaN 0.61967 NaN 0.51184
0.24476 0.42548 0.81032 0.39049 0.63328 NaN 0.61986 NaN 0.51283
0.246 0.42693 0.80929 0.39214 0.63363 NaN 0.62005 NaN 0.51382
0.24725 0.42837 0.80827 0.39378 0.63397 NaN 0.62023 NaN 0.5148
0.2485 0.42981 0.80724 0.39542 0.6343 NaN 0.62042 NaN 0.51577
0.24975 0.43124 0.80622 0.39705 0.63462 NaN 0.6206 NaN 0.51673
0.251 0.43267 0.8052 0.39867 0.63494 NaN 0.62078 NaN 0.51769
0.25225 0.43408 0.80419 0.40028 0.63525 NaN 0.62096 NaN 0.51865
0.2535 0.43549 0.80318 0.40188 0.63556 NaN 0.62114 NaN 0.51959
0.25475 0.43689 0.80217 0.40348 0.63586 NaN 0.62131 NaN 0.52053
0.25599 0.43828 0.80117 0.40507 0.63615 NaN 0.62148 NaN 0.52146
0.25724 0.43966 0.80016 0.40666 0.63643 NaN 0.62165 NaN 0.52239
0.25849 0.44104 0.79917 0.40823 0.63671 NaN 0.62182 NaN 0.5233
0.25974 0.44241 0.79817 0.4098 0.63699 NaN 0.62199 NaN 0.52422
0.26099 0.44377 0.79718 0.41136 0.63725 NaN 0.62215 NaN 0.52512
0.26224 0.44513 0.79619 0.41292 0.63752 NaN 0.62232 NaN 0.52602
0.26349 0.44648 0.7952 0.41447 0.63777 NaN 0.62248 NaN 0.52691
0.26474 0.44782 0.79421 0.41601 0.63802 NaN 0.62264 NaN 0.5278
0.26598 0.44915 0.79323 0.41754 0.63826 NaN 0.62279 NaN 0.52868
0.26723 0.45048 0.79225 0.41907 0.6385 NaN 0.62295 NaN 0.52955
0.26848 0.4518 0.79128 0.42059 0.63874 NaN 0.6231 NaN 0.53042
0.26973 0.45311 0.7903 0.42211 0.63896 NaN 0.62325 NaN 0.53128
0.27098 0.45442 0.78933 0.42361 0.63918 NaN 0.6234 NaN 0.53214
0.27223 0.45572 0.78836 0.42511 0.6394 NaN 0.62355 NaN 0.53299
0.27348 0.45701 0.78739 0.42661 0.63961 NaN 0.6237 NaN 0.53383
0.27473 0.4583 0.78643 0.4281 0.63981 NaN 0.62384 NaN 0.53467
0.27597 0.45958 0.78547 0.42958 0.64001 NaN 0.62398 NaN 0.5355
0.27722 0.46085 0.78451 0.43105 0.64021 NaN 0.62412 NaN 0.53633
0.27847 0.46212 0.78355 0.43252 0.64039 NaN 0.62426 NaN 0.53715
0.27972 0.46338 0.78259 0.43398 0.64058 NaN 0.6244 NaN 0.53796
0.28097 0.46464 0.78164 0.43544 0.64076 NaN 0.62453 NaN 0.53877
0.28222 0.46588 0.78069 0.43688 0.64093 NaN 0.62466 NaN 0.53958
0.28347 0.46713 0.77974 0.43833 0.6411 NaN 0.62479 NaN 0.54037
0.28472 0.46836 0.77879 0.43976 0.64126 NaN 0.62492 NaN 0.54116
0.28596 0.46959 0.77784 0.44119 0.64142 NaN 0.62505 NaN 0.54195
0.28721 0.47082 0.7769 0.44262 0.64157 NaN 0.62517 NaN 0.54273
0.28846 0.47203 0.77596 0.44403 0.64172 NaN 0.62529 NaN 0.54351
0.28971 0.47325 0.77502 0.44544 0.64186 NaN 0.62541 NaN 0.54428
0.29096 0.47445 0.77408 0.44685 0.642 NaN 0.62553 NaN 0.54504
0.29221 0.47565 0.77314 0.44825 0.64214 NaN 0.62565 NaN 0.5458
0.29346 0.47685 0.77221 0.44964 0.64226 NaN 0.62577 NaN 0.54656
0.29471 0.47804 0.77127 0.45103 0.64239 NaN 0.62588 NaN 0.5473
0.29595 0.47922 0.77034 0.45241 0.64251 NaN 0.62599 NaN 0.54805
0.2972 0.4804 0.76941 0.45378 0.64262 NaN 0.6261 NaN 0.54879
0.29845 0.48157 0.76848 0.45515 0.64274 NaN 0.62621 NaN 0.54952
0.2997 0.48273 0.76755 0.45652 0.64284 NaN 0.62631 NaN 0.55025
0.30095 0.48389 0.76663 0.45787 0.64294 NaN 0.62642 NaN 0.55097
0.3022 0.48505 0.7657 0.45923 0.64304 NaN 0.62652 NaN 0.55169
0.30345 0.4862 0.76478 0.46057 0.64313 NaN 0.62662 NaN 0.5524
0.3047 0.48734 0.76386 0.46191 0.64322 NaN 0.62672 NaN 0.55311
0.30594 0.48848 0.76294 0.46325 0.64331 NaN 0.62681 NaN 0.55381
0.30719 0.48961 0.76202 0.46458 0.64339 NaN 0.62691 NaN 0.55451
0.30844 0.49074 0.7611 0.4659 0.64346 NaN 0.627 NaN 0.55521
0.30969 0.49186 0.76019 0.46722 0.64354 NaN 0.62709 NaN 0.55589
0.31094 0.49298 0.75927 0.46853 0.6436 NaN 0.62718 NaN 0.55658
0.31219 0.49409 0.75836 0.46983 0.64367 NaN 0.62726 NaN 0.55726
0.31344 0.4952 0.75744 0.47114 0.64373 NaN 0.62735 NaN 0.55793
0.31469 0.4963 0.75653 0.47243 0.64378 NaN 0.62743 NaN 0.5586
0.31593 0.4974 0.75562 0.47372 0.64383 NaN 0.62751 NaN 0.55927
0.31718 0.49849 0.75471 0.47501 0.64388 NaN 0.62759 NaN 0.55993
0.31843 0.49958 0.7538 0.47629 0.64393 NaN 0.62767 NaN 0.56058
0.31968 0.50066 0.7529 0.47756 0.64397 NaN 0.62775 NaN 0.56123
0.32093 0.50174 0.75199 0.47883 0.644 NaN 0.62782 NaN 0.56188
0.32218 0.50281 0.75108 0.48009 0.64403 NaN 0.62789 NaN 0.56252
0.32343 0.50388 0.75018 0.48135 0.64406 NaN 0.62796 NaN 0.56316
0.32468 0.50494 0.74927 0.48261 0.64409 NaN 0.62803 NaN 0.56379
0.32592 0.506 0.74837 0.48385 0.64411 NaN 0.6281 NaN 0.56442
0.32717 0.50705 0.74747 0.4851 0.64412 NaN 0.62816 NaN 0.56505
0.32842 0.5081 0.74657 0.48633 0.64414 NaN 0.62822 NaN 0.56567
0.32967 0.50915 0.74567 0.48757 0.64415 NaN 0.62828 NaN 0.56628
0.33092 0.51019 0.74476 0.48879 0.64415 NaN 0.62834 NaN 0.5669
0.33217 0.51122 0.74386 0.49002 0.64416 NaN 0.6284 NaN 0.5675
0.33342 0.51225 0.74297 0.49123 0.64415 NaN 0.62845 NaN 0.56811
0.33467 0.51328 0.74207 0.49245 0.64415 NaN 0.62851 NaN 0.5687
0.33591 0.5143 0.74117 0.49366 0.64414 NaN 0.62856 NaN 0.5693
0.33716 0.51531 0.74027 0.49486 0.64413 NaN 0.62861 NaN 0.56989
0.33841 0.51633 0.73938 0.49606 0.64411 NaN 0.62866 NaN 0.57048
0.33966 0.51733 0.73848 0.49725 0.6441 NaN 0.6287 NaN 0.57106
0.34091 0.51834 0.73758 0.49844 0.64407 NaN 0.62875 NaN 0.57164
0.34216 0.51934 0.73669 0.49962 0.64405 NaN 0.62879 NaN 0.57221
0.34341 0.52033 0.73579 0.5008 0.64402 NaN 0.62883 NaN 0.57278
0.34466 0.52132 0.7349 0.50198 0.64399 NaN 0.62887 NaN 0.57335
0.3459 0.52231 0.734 0.50314 0.64395 NaN 0.6289 NaN 0.57391
0.34715 0.52329 0.73311 0.50431 0.64391 NaN 0.62894 NaN 0.57447
0.3484 0.52427 0.73222 0.50547 0.64387 NaN 0.62897 NaN 0.57502
0.34965 0.52524 0.73132 0.50663 0.64382 NaN 0.629 NaN 0.57557
0.3509 0.52621 0.73043 0.50778 0.64378 NaN 0.62903 NaN 0.57612
0.35215 0.52718 0.72954 0.50892 0.64372 NaN 0.62906 NaN 0.57666
0.3534 0.52814 0.72864 0.51006 0.64367 NaN 0.62908 NaN 0.5772
0.35465 0.5291 0.72775 0.5112 0.64361 NaN 0.62911 NaN 0.57774
0.35589 0.53005 0.72686 0.51233 0.64355 NaN 0.62913 NaN 0.57827
0.35714 0.531 0.72597 0.51346 0.64348 NaN 0.62915 NaN 0.5788
0.35839 0.53194 0.72507 0.51459 0.64342 NaN 0.62917 NaN 0.57932
0.35964 0.53289 0.72418 0.51571 0.64335 NaN 0.62918 NaN 0.57984
0.36089 0.53382 0.72329 0.51682 0.64327 NaN 0.6292 NaN 0.58036
0.36214 0.53476 0.7224 0.51793 0.64319 NaN 0.62921 NaN 0.58087
0.36339 0.53569 0.72151 0.51904 0.64311 NaN 0.62922 NaN 0.58138
0.36464 0.53661 0.72061 0.52014 0.64303 NaN 0.62923 NaN 0.58188
0.36588 0.53754 0.71972 0.52124 0.64295 NaN 0.62923 NaN 0.58238
0.36713 0.53845 0.71883 0.52233 0.64286 NaN 0.62924 NaN 0.58288
0.36838 0.53937 0.71794 0.52342 0.64276 NaN 0.62924 NaN 0.58338
0.36963 0.54028 0.71704 0.52451 0.64267 NaN 0.62924 NaN 0.58387
0.37088 0.54119 0.71615 0.52559 0.64257 NaN 0.62924 NaN 0.58436
0.37213 0.54209 0.71526 0.52667 0.64247 NaN 0.62924 NaN 0.58484
0.37338 0.54299 0.71437 0.52774 0.64237 NaN 0.62924 NaN 0.58532
0.37463 0.54389 0.71347 0.52881 0.64226 NaN 0.62923 NaN 0.5858
0.37587 0.54478 0.71258 0.52987 0.64215 NaN 0.62922 NaN 0.58627
0.37712 0.54567 0.71169 0.53093 0.64204 NaN 0.62921 NaN 0.58674
0.37837 0.54655 0.71079 0.53199 0.64192 NaN 0.6292 NaN 0.58721
0.37962 0.54744 0.7099 0.53304 0.6418 NaN 0.62919 NaN 0.58767
0.38087 0.54831 0.709 0.53409 0.64168 NaN 0.62917 NaN 0.58813
0.38212 0.54919 0.70811 0.53514 0.64156 NaN 0.62915 NaN 0.58859
0.38337 0.55006 0.70721 0.53618 0.64143 NaN 0.62913 NaN 0.58904
0.38462 0.55093 0.70632 0.53721 0.6413 NaN 0.62911 NaN 0.58949
0.38586 0.55179 0.70542 0.53825 0.64117 NaN 0.62909 NaN 0.58994
0.38711 0.55266 0.70452 0.53928 0.64104 NaN 0.62907 NaN 0.59038
0.38836 0.55351 0.70363 0.5403 0.6409 NaN 0.62904 NaN 0.59083
0.38961 0.55437 0.70273 0.54132 0.64076 NaN 0.62901 NaN 0.59126
0.39086 0.55522 0.70183 0.54234 0.64062 NaN 0.62898 NaN 0.5917
0.39211 0.55607 0.70093 0.54335 0.64047 NaN 0.62895 NaN 0.59213
0.39336 0.55691 0.70003 0.54436 0.64032 NaN 0.62891 NaN 0.59255
0.39461 0.55775 0.69913 0.54537 0.64017 NaN 0.62888 NaN 0.59298
0.39585 0.55859 0.69823 0.54637 0.64002 NaN 0.62884 NaN 0.5934
0.3971 0.55943 0.69733 0.54737 0.63986 NaN 0.6288 NaN 0.59382
0.39835 0.56026 0.69643 0.54837 0.6397 NaN 0.62876 NaN 0.59423
0.3996 0.56109 0.69553 0.54936 0.63954 NaN 0.62871 NaN 0.59464
0.40085 0.56191 0.69462 0.55035 0.63938 NaN 0.62867 NaN 0.59505
0.4021 0.56273 0.69372 0.55133 0.63921 NaN 0.62862 NaN 0.59546
0.40335 0.56355 0.69281 0.55231 0.63904 NaN 0.62857 NaN 0.59586
0.4046 0.56437 0.69191 0.55329 0.63887 NaN 0.62852 NaN 0.59626
0.40584 0.56518 0.691 0.55426 0.6387 NaN 0.62847 NaN 0.59666
0.40709 0.56599 0.69009 0.55523 0.63852 NaN 0.62841 NaN 0.59705
0.40834 0.5668 0.68919 0.5562 0.63834 NaN 0.62835 NaN 0.59744
0.40959 0.5676 0.68828 0.55716 0.63816 NaN 0.6283 NaN 0.59783
0.41084 0.5684 0.68737 0.55812 0.63797 NaN 0.62824 NaN 0.59821
0.41209 0.5692 0.68646 0.55908 0.63779 NaN 0.62817 NaN 0.5986
0.41334 0.56999 0.68555 0.56003 0.6376 NaN 0.62811 NaN 0.59897
0.41459 0.57078 0.68463 0.56098 0.63741 NaN 0.62804 NaN 0.59935
0.41583 0.57157 0.68372 0.56193 0.63721 NaN 0.62797 NaN 0.59972
0.41708 0.57236 0.68281 0.56287 0.63702 NaN 0.6279 NaN 0.60009
0.41833 0.57314 0.68189 0.56381 0.63682 NaN 0.62783 NaN 0.60046
0.41958 0.57392 0.68097 0.56474 0.63661 NaN 0.62776 NaN 0.60082
0.42083 0.5747 0.68006 0.56568 0.63641 NaN 0.62768 NaN 0.60119
0.42208 0.57547 0.67914 0.5666 0.6362 NaN 0.6276 NaN 0.60154
0.42333 0.57624 0.67822 0.56753 0.63599 NaN 0.62752 NaN 0.6019
0.42458 0.57701 0.6773 0.56845 0.63578 NaN 0.62744 NaN 0.60225
0.42582 0.57778 0.67638 0.56937 0.63557 NaN 0.62736 NaN 0.6026
0.42707 0.57854 0.67545 0.57029 0.63535 NaN 0.62727 NaN 0.60295
0.42832 0.5793 0.67453 0.5712 0.63513 NaN 0.62718 NaN 0.60329
0.42957 0.58006 0.6736 0.57211 0.63491 NaN 0.62709 NaN 0.60364
0.43082 0.58081 0.67268 0.57302 0.63469 NaN 0.627 NaN 0.60397
0.43207 0.58157 0.67175 0.57392 0.63446 NaN 0.62691 NaN 0.60431
0.43332 0.58231 0.67082 0.57482 0.63424 NaN 0.62681 NaN 0.60464
0.43457 0.58306 0.66989 0.57572 0.63401 NaN 0.62672 NaN 0.60498
0.43581 0.5838 0.66896 0.57661 0.63377 NaN 0.62662 NaN 0.6053
0.43706 0.58455 0.66802 0.5775 0.63354 NaN 0.62652 NaN 0.60563
0.43831 0.58528 0.66709 0.57839 0.6333 NaN 0.62641 NaN 0.60595
0.43956 0.58602 0.66615 0.57928 0.63306 NaN 0.62631 NaN 0.60627
0.44081 0.58675 0.66522 0.58016 0.63282 NaN 0.6262 NaN 0.60659
0.44206 0.58748 0.66428 0.58104 0.63257 NaN 0.62609 NaN 0.6069
0.44331 0.58821 0.66334 0.58191 0.63233 NaN 0.62598 NaN 0.60722
0.44456 0.58894 0.6624 0.58279 0.63208 NaN 0.62587 NaN 0.60752
0.4458 0.58966 0.66145 0.58366 0.63183 NaN 0.62575 NaN 0.60783
0.44705 0.59038 0.66051 0.58452 0.63157 NaN 0.62563 NaN 0.60814
0.4483 0.5911 0.65956 0.58539 0.63132 NaN 0.62551 NaN 0.60844
0.44955 0.59181 0.65861 0.58625 0.63106 NaN 0.62539 NaN 0.60874
0.4508 0.59253 0.65767 0.58711 0.6308 NaN 0.62527 NaN 0.60903
0.45205 0.59324 0.65671 0.58796 0.63054 NaN 0.62515 NaN 0.60933
0.4533 0.59395 0.65576 0.58881 0.63027 NaN 0.62502 NaN 0.60962
0.45455 0.59465 0.65481 0.58966 0.63 NaN 0.62489 NaN 0.60991
0.45579 0.59535 0.65385 0.59051 0.62974 NaN 0.62476 NaN 0.61019
0.45704 0.59605 0.65289 0.59135 0.62946 NaN 0.62462 NaN 0.61048
0.45829 0.59675 0.65194 0.59219 0.62919 NaN 0.62449 NaN 0.61076
0.45954 0.59745 0.65098 0.59303 0.62891 NaN 0.62435 NaN 0.61104
0.46079 0.59814 0.65001 0.59387 0.62863 NaN 0.62421 NaN 0.61131
0.46204 0.59883 0.64905 0.5947 0.62835 NaN 0.62407 NaN 0.61159
0.46329 0.59952 0.64808 0.59553 0.62807 NaN 0.62393 NaN 0.61186
0.46454 0.60021 0.64711 0.59636 0.62779 NaN 0.62378 NaN 0.61213
0.46578 0.60089 0.64614 0.59718 0.6275 NaN 0.62364 NaN 0.61239
0.46703 0.60157 0.64517 0.598 0.62721 NaN 0.62349 NaN 0.61266
0.46828 0.60225 0.6442 0.59882 0.62692 NaN 0.62333 NaN 0.61292
0.46953 0.60293 0.64322 0.59964 0.62662 NaN 0.62318 NaN 0.61318
0.47078 0.6036 0.64225 0.60045 0.62633 NaN 0.62302 NaN 0.61344
0.47203 0.60428 0.64127 0.60127 0.62603 NaN 0.62287 NaN 0.61369
0.47328 0.60495 0.64029 0.60207 0.62573 NaN 0.62271 NaN 0.61394
0.47453 0.60562 0.6393 0.60288 0.62543 NaN 0.62254 NaN 0.61419
0.47577 0.60628 0.63832 0.60368 0.62512 NaN 0.62238 NaN 0.61444
0.47702 0.60694 0.63733 0.60448 0.62481 NaN 0.62221 NaN 0.61468
0.47827 0.60761 0.63634 0.60528 0.6245 NaN 0.62205 NaN 0.61493
0.47952 0.60827 0.63535 0.60608 0.62419 NaN 0.62188 NaN 0.61517
0.48077 0.60892 0.63436 0.60687 0.62388 NaN 0.6217 NaN 0.6154
0.48202 0.60958 0.63336 0.60766 0.62356 NaN 0.62153 NaN 0.61564
0.48327 0.61023 0.63236 0.60845 0.62324 NaN 0.62135 NaN 0.61587
0.48452 0.61088 0.63136 0.60924 0.62292 NaN 0.62117 NaN 0.6161
0.48576 0.61153 0.63036 0.61002 0.6226 NaN 0.62099 NaN 0.61633
0.48701 0.61218 0.62936 0.6108 0.62228 NaN 0.62081 NaN 0.61656
0.48826 0.61282 0.62835 0.61158 0.62195 NaN 0.62062 NaN 0.61678
0.48951 0.61346 0.62734 0.61235 0.62162 NaN 0.62043 NaN 0.617
0.49076 0.6141 0.62633 0.61313 0.62129 NaN 0.62025 NaN 0.61722
0.49201 0.61474 0.62532 0.6139 0.62096 NaN 0.62005 NaN 0.61744
0.49326 0.61537 0.6243 0.61466 0.62062 NaN 0.61986 NaN 0.61765
0.49451 0.61601 0.62328 0.61543 0.62028 NaN 0.61966 NaN 0.61787
0.49575 0.61664 0.62226 0.61619 0.61994 NaN 0.61946 NaN 0.61808
0.497 0.61727 0.62124 0.61696 0.6196 NaN 0.61926 NaN 0.61828
0.49825 0.6179 0.62021 0.61771 0.61926 NaN 0.61906 NaN 0.61849
0.4995 0.61852 0.61918 0.61847 0.61891 NaN 0.61886 NaN 0.61869
0.50075 0.61865 0.61915 0.61889 0.61923 NaN 0.61915 NaN 0.61923
0.502 0.61844 0.61977 0.61909 0.61998 NaN 0.61977 NaN 0.61998
0.50325 0.61823 0.62039 0.61929 0.62073 NaN 0.62039 NaN 0.62073
0.5045 0.61801 0.62101 0.61948 0.62147 NaN 0.62101 NaN 0.62147
0.50574 0.6178 0.62162 0.61968 0.62222 NaN 0.62162 NaN 0.62222
0.50699 0.61758 0.62224 0.61987 0.62296 NaN 0.62224 NaN 0.62296
0.50824 0.61736 0.62285 0.62005 0.6237 NaN 0.62285 NaN 0.6237
0.50949 0.61713 0.62346 0.62024 0.62444 NaN 0.62346 NaN 0.62444
0.51074 0.61691 0.62407 0.62042 0.62518 NaN 0.62407 NaN 0.62518
0.51199 0.61668 0.62467 0.6206 0.62591 NaN 0.62467 NaN 0.62591
0.51324 0.61645 0.62528 0.62078 0.62664 NaN 0.62528 NaN 0.62664
0.51449 0.61622 0.62588 0.62096 0.62737 NaN 0.62588 NaN 0.62737
0.51573 0.61598 0.62648 0.62114 0.6281 NaN 0.62648 NaN 0.6281
0.51698 0.61575 0.62708 0.62131 0.62882 NaN 0.62708 NaN 0.62882
0.51823 0.61551 0.62767 0.62148 0.62955 NaN 0.62767 NaN 0.62955
0.51948 0.61527 0.62827 0.62165 0.63027 NaN 0.62827 NaN 0.63027
0.52073 0.61502 0.62886 0.62181 0.63098 NaN 0.62886 NaN 0.63098
0.52198 0.61478 0.62945 0.62198 0.6317 NaN 0.62945 NaN 0.6317
0.52323 0.61453 0.63004 0.62214 0.63242 NaN 0.63004 NaN 0.63242
0.52448 0.61428 0.63063 0.6223 0.63313 NaN 0.63063 NaN 0.63313
0.52572 0.61402 0.63122 0.62246 0.63384 NaN 0.63122 NaN 0.63384
0.52697 0.61377 0.6318 0.62261 0.63455 NaN 0.6318 NaN 0.63455
0.52822 0.61351 0.63238 0.62277 0.63525 NaN 0.63238 NaN 0.63525
0.52947 0.61325 0.63296 0.62292 0.63596 NaN 0.63296 NaN 0.63596
0.53072 0.61299 0.63354 0.62307 0.63666 NaN 0.63354 NaN 0.63666
0.53197 0.61272 0.63412 0.62321 0.63736 NaN 0.63412 NaN 0.63736
0.53322 0.61245 0.63469 0.62336 0.63805 NaN 0.63469 NaN 0.63805
0.53447 0.61218 0.63527 0.6235 0.63875 NaN 0.63527 NaN 0.63875
0.53571 0.61191 0.63584 0.62364 0.63944 NaN 0.63584 NaN 0.63944
0.53696 0.61164 0.63641 0.62378 0.64014 NaN 0.63641 NaN 0.64014
0.53821 0.61136 0.63698 0.62392 0.64083 NaN 0.63698 NaN 0.64083
0.53946 0.61108 0.63754 0.62405 0.64151 NaN 0.63754 NaN 0.64151
0.54071 0.6108 0.63811 0.62419 0.6422 NaN 0.63811 NaN 0.6422
0.54196 0.61051 0.63867 0.62432 0.64288 NaN 0.63867 NaN 0.64288
0.54321 0.61022 0.63923 0.62445 0.64356 NaN 0.63923 NaN 0.64356
0.54446 0.60993 0.63979 0.62457 0.64424 NaN 0.63979 NaN 0.64424
0.5457 0.60964 0.64035 0.6247 0.64492 NaN 0.64035 NaN 0.64492
0.54695 0.60935 0.64091 0.62482 0.6456 NaN 0.64091 NaN 0.6456
0.5482 0.60905 0.64146 0.62494 0.64627 NaN 0.64146 NaN 0.64627
0.54945 0.60875 0.64202 0.62506 0.64694 NaN 0.64202 NaN 0.64694
0.5507 0.60845 0.64257 0.62518 0.64762 NaN 0.64257 NaN 0.64762
0.55195 0.60814 0.64312 0.62529 0.64828 NaN 0.64312 NaN 0.64828
0.5532 0.60783 0.64367 0.6254 0.64895 NaN 0.64367 NaN 0.64895
0.55445 0.60752 0.64421 0.62551 0.64962 NaN 0.64421 NaN 0.64962
0.55569 0.60721 0.64476 0.62562 0.65028 NaN 0.64476 NaN 0.65028
0.55694 0.60689 0.6453 0.62573 0.65094 NaN 0.6453 NaN 0.65094
0.55819 0.60657 0.64584 0.62583 0.6516 NaN 0.64584 NaN 0.6516
0.55944 0.60625 0.64638 0.62593 0.65226 NaN 0.64638 NaN 0.65226
0.56069 0.60593 0.64692 0.62603 0.65291 NaN 0.64692 NaN 0.65291
0.56194 0.6056 0.64746 0.62613 0.65357 NaN 0.64746 NaN 0.65357
0.56319 0.60527 0.648 0.62623 0.65422 NaN 0.648 NaN 0.65422
0.56444 0.60494 0.64853 0.62632 0.65487 NaN 0.64853 NaN 0.65487
0.56568 0.60461 0.64906 0.62642 0.65552 NaN 0.64906 NaN 0.65552
0.56693 0.60427 0.6496 0.62651 0.65616 NaN 0.6496 NaN 0.65616
0.56818 0.60393 0.65013 0.62659 0.65681 NaN 0.65013 NaN 0.65681
0.56943 0.60359 0.65065 0.62668 0.65745 NaN 0.65065 NaN 0.65745
0.57068 0.60324 0.65118 0.62676 0.65809 NaN 0.65118 NaN 0.65809
0.57193 0.60289 0.65171 0.62685 0.65873 NaN 0.65171 NaN 0.65873
0.57318 0.60254 0.65223 0.62693 0.65937 NaN 0.65223 NaN 0.65937
0.57443 0.60219 0.65275 0.62701 0.66001 NaN 0.65275 NaN 0.66001
0.57567 0.60183 0.65327 0.62708 0.66064 NaN 0.65327 NaN 0.66064
0.57692 0.60147 0.65379 0.62716 0.66128 NaN 0.65379 NaN 0.66128
0.57817 0.60111 0.65431 0.62723 0.66191 NaN 0.65431 NaN 0.66191
0.57942 0.60075 0.65483 0.6273 0.66254 NaN 0.65483 NaN 0.66254
0.58067 0.60038 0.65534 0.62737 0.66316 NaN 0.65534 NaN 0.66316
0.58192 0.60001 0.65586 0.62744 0.66379 NaN 0.65586 NaN 0.66379
0.58317 0.59963 0.65637 0.6275 0.66442 NaN 0.65637 NaN 0.66442
0.58442 0.59926 0.65688 0.62756 0.66504 NaN 0.65688 NaN 0.66504
0.58566 0.59888 0.65739 0.62762 0.66566 NaN 0.65739 NaN 0.66566
0.58691 0.5985 0.6579 0.62768 0.66628 NaN 0.6579 NaN 0.66628
0.58816 0.59811 0.6584 0.62774 0.6669 NaN 0.6584 NaN 0.6669
0.58941 0.59772 0.65891 0.6278 0.66752 NaN 0.65891 NaN 0.66752
0.59066 0.59733 0.65941 0.62785 0.66813 NaN 0.65941 NaN 0.66813
0.59191 0.59694 0.65991 0.6279 0.66874 NaN 0.65991 NaN 0.66874
0.59316 0.59654 0.66042 0.62795 0.66936 NaN 0.66042 NaN 0.66936
0.59441 0.59614 0.66092 0.628 0.66997 NaN 0.66092 NaN 0.66997
0.59565 0.59574 0.66141 0.62804 0.67058 NaN 0.66141 NaN 0.67058
0.5969 0.59533 0.66191 0.62808 0.67118 NaN 0.66191 NaN 0.67118
0.59815 0.59492 0.66241 0.62813 0.67179 NaN 0.66241 NaN 0.67179
0.5994 0.59451 0.6629 0.62817 0.67239 NaN 0.6629 NaN 0.67239
0.60065 0.59409 0.66339 0.6282 0.673 NaN 0.66339 NaN 0.673
0.6019 0.59367 0.66389 0.62824 0.6736 NaN 0.66389 NaN 0.6736
0.60315 0.59325 0.66438 0.62827 0.6742 NaN 0.66438 NaN 0.6742
0.6044 0.59283 0.66487 0.6283 0.67479 NaN 0.66487 NaN 0.67479
0.60564 0.5924 0.66535 0.62833 0.67539 NaN 0.66535 NaN 0.67539
0.60689 0.59197 0.66584 0.62836 0.67599 NaN 0.66584 NaN 0.67599
0.60814 0.59153 0.66633 0.62839 0.67658 NaN 0.66633 NaN 0.67658
0.60939 0.59109 0.66681 0.62841 0.67717 NaN 0.66681 NaN 0.67717
0.61064 0.59065 0.66729 0.62843 0.67776 NaN 0.66729 NaN 0.67776
0.61189 0.59021 0.66777 0.62846 0.67835 NaN 0.66777 NaN 0.67835
0.61314 0.58976 0.66825 0.62847 0.67894 NaN 0.66825 NaN 0.67894
0.61439 0.58931 0.66873 0.62849 0.67953 NaN 0.66873 NaN 0.67953
0.61563 0.58886 0.66921 0.6285 0.68011 NaN 0.66921 NaN 0.68011
0.61688 0.5884 0.66969 0.62852 0.6807 NaN 0.66969 NaN 0.6807
0.61813 0.58794 0.67016 0.62853 0.68128 NaN 0.67016 NaN 0.68128
0.61938 0.58747 0.67064 0.62854 0.68186 NaN 0.67064 NaN 0.68186
0.62063 0.58701 0.67111 0.62854 0.68244 NaN 0.67111 NaN 0.68244
0.62188 0.58654 0.67158 0.62855 0.68302 NaN 0.67158 NaN 0.68302
0.62313 0.58606 0.67205 0.62855 0.68359 NaN 0.67205 NaN 0.68359
0.62438 0.58558 0.67252 0.62855 0.68417 NaN 0.67252 NaN 0.68417
0.62562 0.5851 0.67299 0.62855 0.68474 NaN 0.67299 NaN 0.68474
0.62687 0.58462 0.67346 0.62855 0.68532 NaN 0.67346 NaN 0.68532
0.62812 0.58413 0.67392 0.62854 0.68589 NaN 0.67392 NaN 0.68589
0.62937 0.58364 0.67439 0.62854 0.68646 NaN 0.67439 NaN 0.68646
0.63062 0.58314 0.67485 0.62853 0.68703 NaN 0.67485 NaN 0.68703
0.63187 0.58264 0.67531 0.62852 0.68759 NaN 0.67531 NaN 0.68759
0.63312 0.58214 0.67577 0.62851 0.68816 NaN 0.67577 NaN 0.68816
0.63437 0.58163 0.67623 0.62849 0.68872 NaN 0.67623 NaN 0.68872
0.63561 0.58113 0.67669 0.62847 0.68929 NaN 0.67669 NaN 0.68929
0.63686 0.58061 0.67715 0.62846 0.68985 NaN 0.67715 NaN 0.68985
0.63811 0.5801 0.6776 0.62844 0.69041 NaN 0.6776 NaN 0.69041
0.63936 0.57957 0.67806 0.62841 0.69097 NaN 0.67806 NaN 0.69097
0.64061 0.57905 0.67851 0.62839 0.69153 NaN 0.67851 NaN 0.69153
0.64186 0.57852 0.67897 0.62836 0.69208 NaN 0.67897 NaN 0.69208
0.64311 0.57799 0.67942 0.62834 0.69264 NaN 0.67942 NaN 0.69264
0.64436 0.57745 0.67987 0.62831 0.69319 NaN 0.67987 NaN 0.69319
0.6456 0.57692 0.68032 0.62828 0.69375 NaN 0.68032 NaN 0.69375
0.64685 0.57637 0.68077 0.62824 0.6943 NaN 0.68077 NaN 0.6943
0.6481 0.57582 0.68121 0.62821 0.69485 NaN 0.68121 NaN 0.69485
0.64935 0.57527 0.68166 0.62817 0.6954 NaN 0.68166 NaN 0.6954
0.6506 0.57472 0.68211 0.62813 0.69595 NaN 0.68211 NaN 0.69595
0.65185 0.57416 0.68255 0.62809 0.69649 NaN 0.68255 NaN 0.69649
0.6531 0.5736 0.68299 0.62805 0.69704 NaN 0.68299 NaN 0.69704
0.65435 0.57303 0.68343 0.628 0.69758 NaN 0.68343 NaN 0.69758
0.65559 0.57246 0.68388 0.62795 0.69813 NaN 0.68388 NaN 0.69813
0.65684 0.57189 0.68432 0.6279 0.69867 NaN 0.68432 NaN 0.69867
0.65809 0.57131 0.68475 0.62785 0.69921 NaN 0.68475 NaN 0.69921
0.65934 0.57072 0.68519 0.6278 0.69975 NaN 0.68519 NaN 0.69975
0.66059 0.57014 0.68563 0.62774 0.70029 NaN 0.68563 NaN 0.70029
0.66184 0.56955 0.68607 0.62769 0.70083 NaN 0.68607 NaN 0.70083
0.66309 0.56895 0.6865 0.62763 0.70136 NaN 0.6865 NaN 0.70136
0.66434 0.56835 0.68693 0.62757 0.7019 NaN 0.68693 NaN 0.7019
0.66558 0.56775 0.68737 0.62751 0.70243 NaN 0.68737 NaN 0.70243
0.66683 0.56714 0.6878 0.62744 0.70297 NaN 0.6878 NaN 0.70297
0.66808 0.56653 0.68823 0.62737 0.7035 NaN 0.68823 NaN 0.7035
0.66933 0.56591 0.68866 0.62731 0.70403 NaN 0.68866 NaN 0.70403
0.67058 0.56529 0.68909 0.62724 0.70456 NaN 0.68909 NaN 0.70456
0.67183 0.56467 0.68952 0.62716 0.70509 NaN 0.68952 NaN 0.70509
0.67308 0.56404 0.68994 0.62709 0.70561 NaN 0.68994 NaN 0.70561
0.67433 0.5634 0.69037 0.62701 0.70614 NaN 0.69037 NaN 0.70614
0.67557 0.56276 0.69079 0.62693 0.70667 NaN 0.69079 NaN 0.70667
0.67682 0.56212 0.69122 0.62685 0.70719 NaN 0.69122 NaN 0.70719
0.67807 0.56147 0.69164 0.62677 0.70771 NaN 0.69164 NaN 0.70771
0.67932 0.56082 0.69206 0.62669 0.70823 NaN 0.69206 NaN 0.70823
0.68057 0.56017 0.69248 0.6266 0.70876 NaN 0.69248 NaN 0.70876
0.68182 0.55951 0.6929 0.62651 0.70928 NaN 0.6929 NaN 0.70928
0.68307 0.55884 0.69332 0.62642 0.70979 NaN 0.69332 NaN 0.70979
0.68432 0.55817 0.69374 0.62633 0.71031 NaN 0.69374 NaN 0.71031
0.68556 0.55749 0.69416 0.62624 0.71083 NaN 0.69416 NaN 0.71083
0.68681 0.55682 0.69457 0.62614 0.71134 NaN 0.69457 NaN 0.71134
0.68806 0.55613 0.69499 0.62604 0.71186 NaN 0.69499 NaN 0.71186
0.68931 0.55544 0.6954 0.62594 0.71237 NaN 0.6954 NaN 0.71237
0.69056 0.55475 0.69582 0.62584 0.71289 NaN 0.69582 NaN 0.71289
0.69181 0.55405 0.69623 0.62574 0.7134 NaN 0.69623 NaN 0.7134
0.69306 0.55335 0.69664 0.62563 0.71391 NaN 0.69664 NaN 0.71391
0.69431 0.55264 0.69705 0.62552 0.71442 NaN 0.69705 NaN 0.71442
0.69555 0.55192 0.69746 0.62541 0.71493 NaN 0.69746 NaN 0.71493
0.6968 0.5512 0.69787 0.6253 0.71543 NaN 0.69787 NaN 0.71543
0.69805 0.55048 0.69828 0.62518 0.71594 NaN 0.69828 NaN 0.71594
0.6993 0.54975 0.69869 0.62507 0.71645 NaN 0.69869 NaN 0.71645
0.70055 0.54902 0.69909 0.62495 0.71695 NaN 0.69909 NaN 0.71695
0.7018 0.54828 0.6995 0.62483 0.71745 NaN 0.6995 NaN 0.71745
0.70305 0.54754 0.6999 0.62471 0.71796 NaN 0.6999 NaN 0.71796
0.7043 0.54679 0.70031 0.62458 0.71846 NaN 0.70031 NaN 0.71846
0.70554 0.54603 0.70071 0.62446 0.71896 NaN 0.70071 NaN 0.71896
0.70679 0.54527 0.70111 0.62433 0.71946 NaN 0.70111 NaN 0.71946
0.70804 0.54451 0.70151 0.6242 0.71996 NaN 0.70151 NaN 0.71996
0.70929 0.54374 0.70191 0.62406 0.72046 NaN 0.70191 NaN 0.72046
0.71054 0.54296 0.70231 0.62393 0.72096 NaN 0.70231 NaN 0.72096
0.71179 0.54218 0.70271 0.62379 0.72145 NaN 0.70271 NaN 0.72145
0.71304 0.54139 0.70311 0.62365 0.72195 NaN 0.70311 NaN 0.72195
0.71429 0.5406 0.70351 0.62351 0.72244 NaN 0.70351 NaN 0.72244
0.71553 0.5398 0.7039 0.62337 0.72294 NaN 0.7039 NaN 0.72294
0.71678 0.539 0.7043 0.62323 0.72343 NaN 0.7043 NaN 0.72343
0.71803 0.53819 0.70469 0.62308 0.72392 NaN 0.70469 NaN 0.72392
0.71928 0.53737 0.70509 0.62293 0.72441 NaN 0.70509 NaN 0.72441
0.72053 0.53655 0.70548 0.62278 0.7249 NaN 0.70548 NaN 0.7249
0.72178 0.53573 0.70587 0.62262 0.72539 NaN 0.70587 NaN 0.72539
0.72303 0.53489 0.70627 0.62247 0.72588 NaN 0.70627 NaN 0.72588
0.72428 0.53405 0.70666 0.62231 0.72637 NaN 0.70666 NaN 0.72637
0.72552 0.53321 0.70705 0.62215 0.72685 NaN 0.70705 NaN 0.72685
0.72677 0.53236 0.70744 0.62199 0.72734 NaN 0.70744 NaN 0.72734
0.72802 0.5315 0.70783 0.62183 0.72782 NaN 0.70783 NaN 0.72782
0.72927 0.53064 0.70821 0.62166 0.72831 NaN 0.70821 NaN 0.72831
0.73052 0.52977 0.7086 0.62149 0.72879 NaN 0.7086 NaN 0.72879
0.73177 0.5289 0.70899 0.62132 0.72928 NaN 0.70899 NaN 0.72928
0.73302 0.52802 0.70937 0.62115 0.72976 NaN 0.70937 NaN 0.72976
0.73427 0.52713 0.70976 0.62097 0.73024 NaN 0.70976 NaN 0.73024
0.73551 0.52624 0.71014 0.6208 0.73072 NaN 0.71014 NaN 0.73072
0.73676 0.52534 0.71053 0.62062 0.7312 NaN 0.71053 NaN 0.7312
0.73801 0.52443 0.71091 0.62044 0.73168 NaN 0.71091 NaN 0.73168
0.73926 0.52352 0.71129 0.62025 0.73215 NaN 0.71129 NaN 0.73215
0.74051 0.5226 0.71167 0.62007 0.73263 NaN 0.71167 NaN 0.73263
0.74176 0.52167 0.71205 0.61988 0.73311 NaN 0.71205 NaN 0.73311
0.74301 0.52074 0.71243 0.61969 0.73358 NaN 0.71243 NaN 0.73358
0.74426 0.5198 0.71281 0.6195 0.73406 NaN 0.71281 NaN 0.73406
0.7455 0.51885 0.71319 0.6193 0.73453 NaN 0.71319 NaN 0.73453
0.74675 0.5179 0.71357 0.61911 0.73501 NaN 0.71357 NaN 0.73501
0.748 0.51694 0.71394 0.61891 0.73548 NaN 0.71394 NaN 0.73548
0.74925 0.51597 0.71432 0.61871 0.73595 NaN 0.71432 NaN 0.73595
0.7505 0.515 0.7147 0.6185 0.73642 NaN 0.7147 NaN 0.73642
0.75175 0.51402 0.71507 0.6183 0.73689 NaN 0.71507 NaN 0.73689
0.753 0.51303 0.71545 0.61809 0.73736 NaN 0.71545 NaN 0.73736
0.75425 0.51204 0.71582 0.61788 0.73783 NaN 0.71582 NaN 0.73783
0.75549 0.51103 0.71619 0.61767 0.7383 NaN 0.71619 NaN 0.7383
0.75674 0.51002 0.71657 0.61746 0.73877 NaN 0.71657 NaN 0.73877
0.75799 0.50901 0.71694 0.61724 0.73923 NaN 0.71694 NaN 0.73923
0.75924 0.50798 0.71731 0.61702 0.7397 NaN 0.71731 NaN 0.7397
0.76049 0.50695 0.71768 0.6168 0.74016 NaN 0.71768 NaN 0.74016
0.76174 0.50591 0.71805 0.61657 0.74063 NaN 0.71805 NaN 0.74063
0.76299 0.50487 0.71842 0.61635 0.74109 NaN 0.71842 NaN 0.74109
0.76424 0.50381 0.71879 0.61612 0.74156 NaN 0.71879 NaN 0.74156
0.76548 0.50275 0.71916 0.61589 0.74202 NaN 0.71916 NaN 0.74202
0.76673 0.50168 0.71953 0.61566 0.74248 NaN 0.71953 NaN 0.74248
0.76798 0.5006 0.71989 0.61542 0.74294 NaN 0.71989 NaN 0.74294
0.76923 0.49951 0.72026 0.61518 0.7434 NaN 0.72026 NaN 0.7434
0.77048 0.49842 0.72062 0.61494 0.74386 NaN 0.72062 NaN 0.74386
0.77173 0.49732 0.72099 0.6147 0.74432 NaN 0.72099 NaN 0.74432
0.77298 0.49621 0.72135 0.61446 0.74478 NaN 0.72135 NaN 0.74478
0.77423 0.49509 0.72172 0.61421 0.74524 NaN 0.72172 NaN 0.74524
0.77547 0.49396 0.72208 0.61396 0.7457 NaN 0.72208 NaN 0.7457
0.77672 0.49283 0.72245 0.61371 0.74615 NaN 0.72245 NaN 0.74615
0.77797 0.49168 0.72281 0.61346 0.74661 NaN 0.72281 NaN 0.74661
0.77922 0.49053 0.72317 0.6132 0.74707 NaN 0.72317 NaN 0.74707
0.78047 0.48937 0.72353 0.61294 0.74752 NaN 0.72353 NaN 0.74752
0.78172 0.4882 0.72389 0.61268 0.74798 NaN 0.72389 NaN 0.74798
0.78297 0.48702 0.72425 0.61242 0.74843 NaN 0.72425 NaN 0.74843
0.78422 0.48584 0.72461 0.61215 0.74888 NaN 0.72461 NaN 0.74888
0.78546 0.48464 0.72497 0.61188 0.74934 NaN 0.72497 NaN 0.74934
0.78671 0.48343 0.72533 0.61161 0.74979 NaN 0.72533 NaN 0.74979
0.78796 0.48222 0.72569 0.61134 0.75024 NaN 0.72569 NaN 0.75024
0.78921 0.481 0.72605 0.61106 0.75069 NaN 0.72605 NaN 0.75069
0.79046 0.47976 0.7264 0.61078 0.75114 NaN 0.7264 NaN 0.75114
0.79171 0.47852 0.72676 0.6105 0.75159 NaN 0.72676 NaN 0.75159
0.79296 0.47727 0.72712 0.61022 0.75204 NaN 0.72712 NaN 0.75204
0.79421 0.47601 0.72747 0.60993 0.75249 NaN 0.72747 NaN 0.75249
0.79545 0.47474 0.72783 0.60964 0.75294 NaN 0.72783 NaN 0.75294
0.7967 0.47346 0.72818 0.60935 0.75339 NaN 0.72818 NaN 0.75339
0.79795 0.47217 0.72854 0.60906 0.75383 NaN 0.72854 NaN 0.75383
0.7992 0.47087 0.72889 0.60876 0.75428 NaN 0.72889 NaN 0.75428
0.80045 0.46956 0.72925 0.60846 0.75473 NaN 0.72925 NaN 0.75473
0.8017 0.46824 0.7296 0.60816 0.75517 NaN 0.7296 NaN 0.75517
0.80295 0.4669 0.72995 0.60786 0.75562 NaN 0.72995 NaN 0.75562
0.8042 0.46556 0.7303 0.60755 0.75606 NaN 0.7303 NaN 0.75606
0.80544 0.46421 0.73066 0.60724 0.75651 NaN 0.73066 NaN 0.75651
0.80669 0.46285 0.73101 0.60693 0.75695 NaN 0.73101 NaN 0.75695
0.80794 0.46148 0.73136 0.60661 0.7574 NaN 0.73136 NaN 0.7574
0.80919 0.46009 0.73171 0.6063 0.75784 NaN 0.73171 NaN 0.75784
0.81044 0.4587 0.73206 0.60598 0.75828 NaN 0.73206 NaN 0.75828
0.81169 0.45729 0.73241 0.60565 0.75872 NaN 0.73241 NaN 0.75872
0.81294 0.45588 0.73276 0.60533 0.75916 NaN 0.73276 NaN 0.75916
0.81419 0.45445 0.73311 0.605 0.75961 NaN 0.73311 NaN 0.75961
0.81543 0.45301 0.73346 0.60467 0.76005 NaN 0.73346 NaN 0.76005
0.81668 0.45156 0.73381 0.60434 0.76049 NaN 0.73381 NaN 0.76049
0.81793 0.4501 0.73415 0.604 0.76093 NaN 0.73415 NaN 0.76093
0.81918 0.44863 0.7345 0.60366 0.76137 NaN 0.7345 NaN 0.76137
0.82043 0.44714 0.73485 0.60332 0.7618 NaN 0.73485 NaN 0.7618
0.82168 0.44565 0.7352 0.60298 0.76224 NaN 0.7352 NaN 0.76224
0.82293 0.44414 0.73554 0.60263 0.76268 NaN 0.73554 NaN 0.76268
0.82418 0.44262 0.73589 0.60228 0.76312 NaN 0.73589 NaN 0.76312
0.82542 0.44108 0.73623 0.60193 0.76356 NaN 0.73623 NaN 0.76356
0.82667 0.43954 0.73658 0.60157 0.76399 NaN 0.73658 NaN 0.76399
0.82792 0.43798 0.73693 0.60121 0.76443 NaN 0.73693 NaN 0.76443
0.82917 0.43641 0.73727 0.60085 0.76487 NaN 0.73727 NaN 0.76487
0.83042 0.43483 0.73762 0.60049 0.7653 NaN 0.73762 NaN 0.7653
0.83167 0.43323 0.73796 0.60012 0.76574 NaN 0.73796 NaN 0.76574
0.83292 0.43162 0.7383 0.59975 0.76617 NaN 0.7383 NaN 0.76617
0.83417 0.43 0.73865 0.59938 0.76661 NaN 0.73865 NaN 0.76661
0.83541 0.42836 0.73899 0.599 0.76704 NaN 0.73899 NaN 0.76704
0.83666 0.42672 0.73934 0.59862 0.76747 NaN 0.73934 NaN 0.76747
0.83791 0.42505 0.73968 0.59824 0.76791 NaN 0.73968 NaN 0.76791
0.83916 0.42338 0.74002 0.59786 0.76834 NaN 0.74002 NaN 0.76834
0.84041 0.42169 0.74037 0.59747 0.76877 NaN 0.74037 NaN 0.76877
0.84166 0.41998 0.74071 0.59708 0.76921 NaN 0.74071 NaN 0.76921
0.84291 0.41826 0.74105 0.59669 0.76964 NaN 0.74105 NaN 0.76964
0.84416 0.41653 0.74139 0.59629 0.77007 NaN 0.74139 NaN 0.77007
0.8454 0.41478 0.74173 0.59589 0.7705 NaN 0.74173 NaN 0.7705
0.84665 0.41302 0.74208 0.59549 0.77093 NaN 0.74208 NaN 0.77093
0.8479 0.41124 0.74242 0.59508 0.77137 NaN 0.74242 NaN 0.77137
0.84915 0.40945 0.74276 0.59468 0.7718 NaN 0.74276 NaN 0.7718
0.8504 0.40765 0.7431 0.59426 0.77223 NaN 0.7431 NaN 0.77223
0.85165 0.40582 0.74344 0.59385 0.77266 NaN 0.74344 NaN 0.77266
0.8529 0.40399 0.74378 0.59343 0.77309 NaN 0.74378 NaN 0.77309
0.85415 0.40213 0.74412 0.59301 0.77352 NaN 0.74412 NaN 0.77352
0.85539 0.40026 0.74446 0.59259 0.77395 NaN 0.74446 NaN 0.77395
0.85664 0.39838 0.74481 0.59216 0.77438 NaN 0.74481 NaN 0.77438
0.85789 0.39648 0.74515 0.59173 0.7748 NaN 0.74515 NaN 0.7748
0.85914 0.39456 0.74549 0.5913 0.77523 NaN 0.74549 NaN 0.77523
0.86039 0.39262 0.74583 0.59086 0.77566 NaN 0.74583 NaN 0.77566
0.86164 0.39067 0.74617 0.59042 0.77609 NaN 0.74617 NaN 0.77609
0.86289 0.3887 0.74651 0.58997 0.77652 NaN 0.74651 NaN 0.77652
0.86414 0.38672 0.74685 0.58953 0.77695 NaN 0.74685 NaN 0.77695
0.86538 0.38472 0.74719 0.58908 0.77737 NaN 0.74719 NaN 0.77737
0.86663 0.3827 0.74753 0.58862 0.7778 NaN 0.74753 NaN 0.7778
0.86788 0.38066 0.74787 0.58817 0.77823 NaN 0.74787 NaN 0.77823
0.86913 0.3786 0.74821 0.58771 0.77865 NaN 0.74821 NaN 0.77865
0.87038 0.37653 0.74855 0.58724 0.77908 NaN 0.74855 NaN 0.77908
0.87163 0.37444 0.74889 0.58678 0.77951 NaN 0.74889 NaN 0.77951
0.87288 0.37232 0.74923 0.58631 0.77993 NaN 0.74923 NaN 0.77993
0.87413 0.37019 0.74957 0.58583 0.78036 NaN 0.74957 NaN 0.78036
0.87537 0.36805 0.74991 0.58536 0.78079 NaN 0.74991 NaN 0.78079
0.87662 0.36588 0.75025 0.58488 0.78121 NaN 0.75025 NaN 0.78121
0.87787 0.36369 0.75059 0.58439 0.78164 NaN 0.75059 NaN 0.78164
0.87912 0.36148 0.75093 0.58391 0.78206 NaN 0.75093 NaN 0.78206
0.88037 0.35926 0.75127 0.58341 0.78249 NaN 0.75127 NaN 0.78249
0.88162 0.35701 0.75161 0.58292 0.78291 NaN 0.75161 NaN 0.78291
0.88287 0.35474 0.75195 0.58242 0.78334 NaN 0.75195 NaN 0.78334
0.88412 0.35245 0.75229 0.58192 0.78376 NaN 0.75229 NaN 0.78376
0.88536 0.35014 0.75264 0.58142 0.78419 NaN 0.75264 NaN 0.78419
0.88661 0.34781 0.75298 0.58091 0.78461 NaN 0.75298 NaN 0.78461
0.88786 0.34546 0.75332 0.58039 0.78504 NaN 0.75332 NaN 0.78504
0.88911 0.34308 0.75366 0.57988 0.78546 NaN 0.75366 NaN 0.78546
0.89036 0.34069 0.754 0.57936 0.78589 NaN 0.754 NaN 0.78589
0.89161 0.33827 0.75434 0.57883 0.78631 NaN 0.75434 NaN 0.78631
0.89286 0.33583 0.75469 0.57831 0.78674 NaN 0.75469 NaN 0.78674
0.89411 0.33336 0.75503 0.57778 0.78716 NaN 0.75503 NaN 0.78716
0.89535 0.33088 0.75537 0.57724 0.78759 NaN 0.75537 NaN 0.78759
0.8966 0.32837 0.75571 0.5767 0.78801 NaN 0.75571 NaN 0.78801
0.89785 0.32583 0.75606 0.57616 0.78843 NaN 0.75606 NaN 0.78843
0.8991 0.32328 0.7564 0.57561 0.78886 NaN 0.7564 NaN 0.78886
0.90035 0.32069 0.75675 0.57506 0.78928 NaN 0.75675 NaN 0.78928
0.9016 0.31809 0.75709 0.57451 0.78971 NaN 0.75709 NaN 0.78971
0.90285 0.31545 0.75744 0.57395 0.79013 NaN 0.75744 NaN 0.79013
0.9041 0.3128 0.75778 0.57339 0.79056 NaN 0.75778 NaN 0.79056
0.90534 0.31012 0.75813 0.57282 0.79098 NaN 0.75813 NaN 0.79098
0.90659 0.30741 0.75847 0.57225 0.7914 NaN 0.75847 NaN 0.7914
0.90784 0.30467 0.75882 0.57168 0.79183 NaN 0.75882 NaN 0.79183
0.90909 0.30191 0.75916 0.5711 0.79225 NaN 0.75916 NaN 0.79225
0.91034 0.29912 0.75951 0.57052 0.79268 NaN 0.75951 NaN 0.79268
0.91159 0.29631 0.75986 0.56993 0.7931 NaN 0.75986 NaN 0.7931
0.91284 0.29346 0.76021 0.56934 0.79352 NaN 0.76021 NaN 0.79352
0.91409 0.29059 0.76056 0.56875 0.79395 NaN 0.76056 NaN 0.79395
0.91533 0.28769 0.76091 0.56815 0.79437 NaN 0.76091 NaN 0.79437
0.91658 0.28476 0.76126 0.56755 0.7948 NaN 0.76126 NaN 0.7948
0.91783 0.28181 0.76161 0.56694 0.79522 NaN 0.76161 NaN 0.79522
0.91908 0.27882 0.76196 0.56633 0.79565 NaN 0.76196 NaN 0.79565
0.92033 0.2758 0.76231 0.56571 0.79607 NaN 0.76231 NaN 0.79607
0.92158 0.27276 0.76266 0.56509 0.7965 NaN 0.76266 NaN 0.7965
0.92283 0.26968 0.76301 0.56447 0.79692 NaN 0.76301 NaN 0.79692
0.92408 0.26657 0.76337 0.56384 0.79735 NaN 0.76337 NaN 0.79735
0.92532 0.26343 0.76372 0.56321 0.79777 NaN 0.76372 NaN 0.79777
0.92657 0.26026 0.76408 0.56257 0.7982 NaN 0.76408 NaN 0.7982
0.92782 0.25705 0.76443 0.56193 0.79862 NaN 0.76443 NaN 0.79862
0.92907 0.25382 0.76479 0.56128 0.79905 NaN 0.76479 NaN 0.79905
0.93032 0.25055 0.76515 0.56063 0.79947 NaN 0.76515 NaN 0.79947
0.93157 0.24724 0.76551 0.55997 0.7999 NaN 0.76551 NaN 0.7999
0.93282 0.2439 0.76587 0.55931 0.80032 NaN 0.76587 NaN 0.80032
0.93407 0.24053 0.76623 0.55865 0.80075 NaN 0.76623 NaN 0.80075
0.93531 0.23712 0.76659 0.55798 0.80118 NaN 0.76659 NaN 0.80118
0.93656 0.23368 0.76695 0.55731 0.8016 NaN 0.76695 NaN 0.8016
0.93781 0.2302 0.76731 0.55663 0.80203 NaN 0.76731 NaN 0.80203
0.93906 0.22668 0.76768 0.55594 0.80246 NaN 0.76768 NaN 0.80246
0.94031 0.22313 0.76804 0.55525 0.80288 NaN 0.76804 NaN 0.80288
0.94156 0.21954 0.76841 0.55456 0.80331 NaN 0.76841 NaN 0.80331
0.94281 0.21591 0.76877 0.55386 0.80374 NaN 0.76877 NaN 0.80374
0.94406 0.21224 0.76914 0.55316 0.80416 NaN 0.76914 NaN 0.80416
0.9453 0.20853 0.76951 0.55245 0.80459 NaN 0.76951 NaN 0.80459
0.94655 0.20479 0.76988 0.55174 0.80502 NaN 0.76988 NaN 0.80502
0.9478 0.201 0.77025 0.55102 0.80545 NaN 0.77025 NaN 0.80545
0.94905 0.19717 0.77063 0.5503 0.80588 NaN 0.77063 NaN 0.80588
0.9503 0.1933 0.771 0.54957 0.80631 NaN 0.771 NaN 0.80631
0.95155 0.18939 0.77138 0.54884 0.80674 NaN 0.77138 NaN 0.80674
0.9528 0.18544 0.77176 0.5481 0.80717 NaN 0.77176 NaN 0.80717
0.95405 0.18144 0.77213 0.54736 0.8076 NaN 0.77213 NaN 0.8076
0.95529 0.1774 0.77251 0.54661 0.80803 NaN 0.77251 NaN 0.80803
0.95654 0.17332 0.7729 0.54586 0.80846 NaN 0.7729 NaN 0.80846
0.95779 0.16918 0.77328 0.5451 0.80889 NaN 0.77328 NaN 0.80889
0.95904 0.16501 0.77366 0.54433 0.80932 NaN 0.77366 NaN 0.80932
0.96029 0.16079 0.77405 0.54356 0.80975 NaN 0.77405 NaN 0.80975
0.96154 0.15652 0.77444 0.54279 0.81018 NaN 0.77444 NaN 0.81018
0.96279 0.1522 0.77483 0.54201 0.81061 NaN 0.77483 NaN 0.81061
0.96404 0.14783 0.77522 0.54122 0.81105 NaN 0.77522 NaN 0.81105
0.96528 0.14342 0.77561 0.54043 0.81148 NaN 0.77561 NaN 0.81148
0.96653 0.13895 0.77601 0.53963 0.81191 NaN 0.77601 NaN 0.81191
0.96778 0.13444 0.77641 0.53883 0.81235 NaN 0.77641 NaN 0.81235
0.96903 0.12987 0.7768 0.53802 0.81278 NaN 0.7768 NaN 0.81278
0.97028 0.12525 0.77721 0.53721 0.81322 NaN 0.77721 NaN 0.81322
0.97153 0.12058 0.77761 0.53639 0.81365 NaN 0.77761 NaN 0.81365
0.97278 0.11586 0.77801 0.53556 0.81409 NaN 0.77801 NaN 0.81409
0.97403 0.11108 0.77842 0.53473 0.81452 NaN 0.77842 NaN 0.81452
0.97527 0.10625 0.77883 0.53389 0.81496 NaN 0.77883 NaN 0.81496
0.97652 0.10136 0.77924 0.53305 0.8154 NaN 0.77924 NaN 0.8154
0.97777 0.096412 0.77966 0.5322 0.81583 NaN 0.77966 NaN 0.81583
0.97902 0.091409 0.78007 0.53134 0.81627 NaN 0.78007 NaN 0.81627
0.98027 0.086347 0.78049 0.53048 0.81671 NaN 0.78049 NaN 0.81671
0.98152 0.081227 0.78091 0.52962 0.81715 NaN 0.78091 NaN 0.81715
0.98277 0.076046 0.78134 0.52874 0.81759 NaN 0.78134 NaN 0.81759
0.98402 0.070805 0.78177 0.52786 0.81803 NaN 0.78177 NaN 0.81803
0.98526 0.065502 0.7822 0.52698 0.81847 NaN 0.7822 NaN 0.81847
0.98651 0.060137 0.78263 0.52608 0.81891 NaN 0.78263 NaN 0.81891
0.98776 0.054708 0.78306 0.52518 0.81935 NaN 0.78306 NaN 0.81935
0.98901 0.049215 0.7835 0.52428 0.8198 NaN 0.7835 NaN 0.8198
0.99026 0.043657 0.78394 0.52337 0.82024 NaN 0.78394 NaN 0.82024
0.99151 0.038033 0.78439 0.52245 0.82068 NaN 0.78439 NaN 0.82068
0.99276 0.032342 0.78484 0.52153 0.82113 NaN 0.78484 NaN 0.82113
0.99401 0.026582 0.78529 0.52059 0.82157 NaN 0.78529 NaN 0.82157
0.99525 0.020754 0.78574 0.51966 0.82202 NaN 0.78574 NaN 0.82202
0.9965 0.014856 0.7862 0.51871 0.82247 NaN 0.7862 NaN 0.82247
0.99775 0.0091524 0.78666 0.51776 0.82291 NaN 0.78666 NaN 0.82291
0.999 0.0040902 0.78713 0.5168 0.82336 NaN 0.78713 NaN 0.82336
1.0002 NaN NaN NaN NaN NaN NaN NaN NaN
1.0015 NaN NaN NaN NaN NaN NaN NaN NaN
1.0027 NaN NaN NaN NaN NaN NaN NaN NaN
1.004 NaN NaN NaN NaN NaN NaN NaN NaN
1.0052 NaN NaN NaN NaN NaN NaN NaN NaN
1.0065 NaN NaN NaN NaN NaN NaN NaN NaN
1.0077 NaN NaN NaN NaN NaN NaN NaN NaN
1.009 NaN NaN NaN NaN NaN NaN NaN NaN
1.0102 NaN NaN NaN NaN NaN NaN NaN NaN
1.0115 NaN NaN NaN NaN NaN NaN NaN NaN
1.0127 NaN NaN NaN NaN NaN NaN NaN NaN
1.014 NaN NaN NaN NaN NaN NaN NaN NaN
1.0152 NaN NaN NaN NaN NaN NaN NaN NaN
1.0165 NaN NaN NaN NaN NaN NaN NaN NaN
1.0177 NaN NaN NaN NaN NaN NaN NaN NaN
1.019 NaN NaN NaN NaN NaN NaN NaN NaN
1.0202 NaN NaN NaN NaN NaN NaN NaN NaN
1.0215 NaN NaN NaN NaN NaN NaN NaN NaN
1.0227 NaN NaN NaN NaN NaN NaN NaN NaN
1.024 NaN NaN NaN NaN NaN NaN NaN NaN
1.0252 NaN NaN NaN NaN NaN NaN NaN NaN
1.0265 NaN NaN NaN NaN NaN NaN NaN NaN
1.0277 NaN NaN NaN NaN NaN NaN NaN NaN
1.029 NaN NaN NaN NaN NaN NaN NaN NaN
1.0302 NaN NaN NaN NaN NaN NaN NaN NaN
1.0315 NaN NaN NaN NaN NaN NaN NaN NaN
1.0327 NaN NaN NaN NaN NaN NaN NaN NaN
1.034 NaN NaN NaN NaN NaN NaN NaN NaN
1.0352 NaN NaN NaN NaN NaN NaN NaN NaN
1.0365 NaN NaN NaN NaN NaN NaN NaN NaN
1.0377 NaN NaN NaN NaN NaN NaN NaN NaN
1.039 NaN NaN NaN NaN NaN NaN NaN NaN
1.0402 NaN NaN NaN NaN NaN NaN NaN NaN
1.0415 NaN NaN NaN NaN NaN NaN NaN NaN
1.0427 NaN NaN NaN NaN NaN NaN NaN NaN
1.044 NaN NaN NaN NaN NaN NaN NaN NaN
1.0452 NaN NaN NaN NaN NaN NaN NaN NaN
1.0465 NaN NaN NaN NaN NaN NaN NaN NaN
1.0477 NaN NaN NaN NaN NaN NaN NaN NaN
1.049 NaN NaN NaN NaN NaN NaN NaN NaN
1.0502 NaN NaN NaN NaN NaN NaN NaN NaN
1.0514 NaN NaN NaN NaN NaN NaN NaN NaN
1.0527 NaN NaN NaN NaN NaN NaN NaN NaN
1.0539 NaN NaN NaN NaN NaN NaN NaN NaN
1.0552 NaN NaN NaN NaN NaN NaN NaN NaN
1.0564 NaN NaN NaN NaN NaN NaN NaN NaN
1.0577 NaN NaN NaN NaN NaN NaN NaN NaN
1.0589 NaN NaN NaN NaN NaN NaN NaN NaN
1.0602 NaN NaN NaN NaN NaN NaN NaN NaN
1.0614 NaN NaN NaN NaN NaN NaN NaN NaN
1.0627 NaN NaN NaN NaN NaN NaN NaN NaN
1.0639 NaN NaN NaN NaN NaN NaN NaN NaN
1.0652 NaN NaN NaN NaN NaN NaN NaN NaN
1.0664 NaN NaN NaN NaN NaN NaN NaN NaN
1.0677 NaN NaN NaN NaN NaN NaN NaN NaN
1.0689 NaN NaN NaN NaN NaN NaN NaN NaN
1.0702 NaN NaN NaN NaN NaN NaN NaN NaN
1.0714 NaN NaN NaN NaN NaN NaN NaN NaN
1.0727 NaN NaN NaN NaN NaN NaN NaN NaN
1.0739 NaN NaN NaN NaN NaN NaN NaN NaN
1.0752 NaN NaN NaN NaN NaN NaN NaN NaN
1.0764 NaN NaN NaN NaN NaN NaN NaN NaN
1.0777 NaN NaN NaN NaN NaN NaN NaN NaN
1.0789 NaN NaN NaN NaN NaN NaN NaN NaN
1.0802 NaN NaN NaN NaN NaN NaN NaN NaN
1.0814 NaN NaN NaN NaN NaN NaN NaN NaN
1.0827 NaN NaN NaN NaN NaN NaN NaN NaN
1.0839 NaN NaN NaN NaN NaN NaN NaN NaN
1.0852 NaN NaN NaN NaN NaN NaN NaN NaN
1.0864 NaN NaN NaN NaN NaN NaN NaN NaN
1.0877 NaN NaN NaN NaN NaN NaN NaN NaN
1.0889 NaN NaN NaN NaN NaN NaN NaN NaN
1.0902 NaN NaN NaN NaN NaN NaN NaN NaN
1.0914 NaN NaN NaN NaN NaN NaN NaN NaN
1.0927 NaN NaN NaN NaN NaN NaN NaN NaN
1.0939 NaN NaN NaN NaN NaN NaN NaN NaN
1.0952 NaN NaN NaN NaN NaN NaN NaN NaN
1.0964 NaN NaN NaN NaN NaN NaN NaN NaN
1.0977 NaN NaN NaN NaN NaN NaN NaN NaN
1.0989 NaN NaN NaN NaN NaN NaN NaN NaN
1.1001 NaN NaN NaN NaN NaN NaN NaN NaN
1.1014 NaN NaN NaN NaN NaN NaN NaN NaN
1.1026 NaN NaN NaN NaN NaN NaN NaN NaN
1.1039 NaN NaN NaN NaN NaN NaN NaN NaN
1.1051 NaN NaN NaN NaN NaN NaN NaN NaN
1.1064 NaN NaN NaN NaN NaN NaN NaN NaN
1.1076 NaN NaN NaN NaN NaN NaN NaN NaN
1.1089 NaN NaN NaN NaN NaN NaN NaN NaN
1.1101 NaN NaN NaN NaN NaN NaN NaN NaN
1.1114 NaN NaN NaN NaN NaN NaN NaN NaN
1.1126 NaN NaN NaN NaN NaN NaN NaN NaN
1.1139 NaN NaN NaN NaN NaN NaN NaN NaN
1.1151 NaN NaN NaN NaN NaN NaN NaN NaN
1.1164 NaN NaN NaN NaN NaN NaN NaN NaN
1.1176 NaN NaN NaN NaN NaN NaN NaN NaN
1.1189 NaN NaN NaN NaN NaN NaN NaN NaN
1.1201 NaN NaN NaN NaN NaN NaN NaN NaN
1.1214 NaN NaN NaN NaN NaN NaN NaN NaN
1.1226 NaN NaN NaN NaN NaN NaN NaN NaN
1.1239 NaN NaN NaN NaN NaN NaN NaN NaN
1.1251 NaN NaN NaN NaN NaN NaN NaN NaN
1.1264 NaN NaN NaN NaN NaN NaN NaN NaN
1.1276 NaN NaN NaN NaN NaN NaN NaN NaN
1.1289 NaN NaN NaN NaN NaN NaN NaN NaN
1.1301 NaN NaN NaN NaN NaN NaN NaN NaN
1.1314 NaN NaN NaN NaN NaN NaN NaN NaN
1.1326 NaN NaN NaN NaN NaN NaN NaN NaN
1.1339 NaN NaN NaN NaN NaN NaN NaN NaN
1.1351 NaN NaN NaN NaN NaN NaN NaN NaN
1.1364 NaN NaN NaN NaN NaN NaN NaN NaN
1.1376 NaN NaN NaN NaN NaN NaN NaN NaN
1.1389 NaN NaN NaN NaN NaN NaN NaN NaN
1.1401 NaN NaN NaN NaN NaN NaN NaN NaN
1.1414 NaN NaN NaN NaN NaN NaN NaN NaN
1.1426 NaN NaN NaN NaN NaN NaN NaN NaN
1.1439 NaN NaN NaN NaN NaN NaN NaN NaN
1.1451 NaN NaN NaN NaN NaN NaN NaN NaN
1.1464 NaN NaN NaN NaN NaN NaN NaN NaN
1.1476 NaN NaN NaN NaN NaN NaN NaN NaN
1.1489 NaN NaN NaN NaN NaN NaN NaN NaN
1.1501 NaN NaN NaN NaN NaN NaN NaN NaN
1.1513 NaN NaN NaN NaN NaN NaN NaN NaN
1.1526 NaN NaN NaN NaN NaN NaN NaN NaN
1.1538 NaN NaN NaN NaN NaN NaN NaN NaN
1.1551 NaN NaN NaN NaN NaN NaN NaN NaN
1.1563 NaN NaN NaN NaN NaN NaN NaN NaN
1.1576 NaN NaN NaN NaN NaN NaN NaN NaN
1.1588 NaN NaN NaN NaN NaN NaN NaN NaN
1.1601 NaN NaN NaN NaN NaN NaN NaN NaN
1.1613 NaN NaN NaN NaN NaN NaN NaN NaN
1.1626 NaN NaN NaN NaN NaN NaN NaN NaN
1.1638 NaN NaN NaN NaN NaN NaN NaN NaN
1.1651 NaN NaN NaN NaN NaN NaN NaN NaN
1.1663 NaN NaN NaN NaN NaN NaN NaN NaN
1.1676 NaN NaN NaN NaN NaN NaN NaN NaN
1.1688 NaN NaN NaN NaN NaN NaN NaN NaN
1.1701 NaN NaN NaN NaN NaN NaN NaN NaN
1.1713 NaN NaN NaN NaN NaN NaN NaN NaN
1.1726 NaN NaN NaN NaN NaN NaN NaN NaN
1.1738 NaN NaN NaN NaN NaN NaN NaN NaN
1.1751 NaN NaN NaN NaN NaN NaN NaN NaN
1.1763 NaN NaN NaN NaN NaN NaN NaN NaN
1.1776 NaN NaN NaN NaN NaN NaN NaN NaN
1.1788 NaN NaN NaN NaN NaN NaN NaN NaN
1.1801 NaN NaN NaN NaN NaN NaN NaN NaN
1.1813 NaN NaN NaN NaN NaN NaN NaN NaN
1.1826 NaN NaN NaN NaN NaN NaN NaN NaN
1.1838 NaN NaN NaN NaN NaN NaN NaN NaN
1.1851 NaN NaN NaN NaN NaN NaN NaN NaN
1.1863 NaN NaN NaN NaN NaN NaN NaN NaN
1.1876 NaN NaN NaN NaN NaN NaN NaN NaN
1.1888 NaN NaN NaN NaN NaN NaN NaN NaN
1.1901 NaN NaN NaN NaN NaN NaN NaN NaN
1.1913 NaN NaN NaN NaN NaN NaN NaN NaN
1.1926 NaN NaN NaN NaN NaN NaN NaN NaN
1.1938 NaN NaN NaN NaN NaN NaN NaN NaN
1.1951 NaN NaN NaN NaN NaN NaN NaN NaN
1.1963 NaN NaN NaN NaN NaN NaN NaN NaN
1.1976 NaN NaN NaN NaN NaN NaN NaN NaN
1.1988 NaN NaN NaN NaN NaN NaN NaN NaN
1.2 NaN NaN NaN NaN NaN NaN NaN NaN
1.2013 NaN NaN NaN NaN NaN NaN NaN NaN
1.2025 NaN NaN NaN NaN NaN NaN NaN NaN
1.2038 NaN NaN NaN NaN NaN NaN NaN NaN
1.205 NaN NaN NaN NaN NaN NaN NaN NaN
1.2063 NaN NaN NaN NaN NaN NaN NaN NaN
1.2075 NaN NaN NaN NaN NaN NaN NaN NaN
1.2088 NaN NaN NaN NaN NaN NaN NaN NaN
1.21 NaN NaN NaN NaN NaN NaN NaN NaN
1.2113 NaN NaN NaN NaN NaN NaN NaN NaN
1.2125 NaN NaN NaN NaN NaN NaN NaN NaN
1.2138 NaN NaN NaN NaN NaN NaN NaN NaN
1.215 NaN NaN NaN NaN NaN NaN NaN NaN
1.2163 NaN NaN NaN NaN NaN NaN NaN NaN
1.2175 NaN NaN NaN NaN NaN NaN NaN NaN
1.2188 NaN NaN NaN NaN NaN NaN NaN NaN
1.22 NaN NaN NaN NaN NaN NaN NaN NaN
1.2213 NaN NaN NaN NaN NaN NaN NaN NaN
1.2225 NaN NaN NaN NaN NaN NaN NaN NaN
1.2238 NaN NaN NaN NaN NaN NaN NaN NaN
1.225 NaN NaN NaN NaN NaN NaN NaN NaN
1.2263 NaN NaN NaN NaN NaN NaN NaN NaN
1.2275 NaN NaN NaN NaN NaN NaN NaN NaN
1.2288 NaN NaN NaN NaN NaN NaN NaN NaN
1.23 NaN NaN NaN NaN NaN NaN NaN NaN
1.2313 NaN NaN NaN NaN NaN NaN NaN NaN
1.2325 NaN NaN NaN NaN NaN NaN NaN NaN
1.2338 NaN NaN NaN NaN NaN NaN NaN NaN
1.235 NaN NaN NaN NaN NaN NaN NaN NaN
1.2363 NaN NaN NaN NaN NaN NaN NaN NaN
1.2375 NaN NaN NaN NaN NaN NaN NaN NaN
1.2388 NaN NaN NaN NaN NaN NaN NaN NaN
1.24 NaN NaN NaN NaN NaN NaN NaN NaN
1.2413 NaN NaN NaN NaN NaN NaN NaN NaN
1.2425 NaN NaN NaN NaN NaN NaN NaN NaN
1.2438 NaN NaN NaN NaN NaN NaN NaN NaN
1.245 NaN NaN NaN NaN NaN NaN NaN NaN
1.2463 NaN NaN NaN NaN NaN NaN NaN NaN
1.2475 NaN NaN NaN NaN NaN NaN NaN NaN
1.2488 NaN NaN NaN NaN NaN NaN NaN NaN

